Quantum-Inspired Hierarchy for Rank-Constrained Optimization

Many problems in information theory can be reduced to optimizations over matrices, where the rank of the matrices is constrained. We establish a link between rank-constrained optimization and the theory of quantum entanglement. More precisely, we prove that a large class of rank-constrained semidefinite programs can be written as a convex optimization over separable quantum states and, consequently, we construct a complete hierarchy of semidefinite programs for solving the original problem. This hierarchy not only provides a sequence of certified bounds for the rank-constrained optimization problem, but also gives pretty good and often exact values in practice when the lowest level of the hierarchy is considered. We demonstrate that our approach can be used for relevant problems in quantum information processing, such as the optimization over pure states, the characterization of mixed unitary channels and faithful entanglement, and quantum contextuality, as well as in classical information theory including the maximum cut problem, pseudo-Boolean optimization, and the orthonormal representation of graphs. Finally, we show that our ideas can be extended to rank-constrained quadratic and higher-order programming.

==> supplement/G64.txt <==
0 1 1 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 1 0 0 1 1 1 0 0 0 1 0 0 0 0 0 0 1 0 1 0 1 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0
1 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1
1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 1 0 0 1 0 1 0 0 0 1 0 0 0 0 0 0 1 0 0 1 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 1 0 0 0
0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 1 0 0 1 0 1 0 1 0 0 0 1 0 1 0 1 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0
0 1 0 1 0 0 1 1 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0
0 0 0 0 0 0 0 0 1 0 1 1 0 1 0 0 0 0 0 1 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 1 0 0 1 0 0 0 1 0 0 0 1 0 0 0 0 0 1 0
0 0 0 0 1 0 0 0 1 0 0 1 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 1 1 0 1 0 1 0 0 0 1 0 0 1 0 1 0 0 0 0 0 0 1
1 0 0 0 1 0 0 0 1 0 1 0 1 0 1 0 0 0 1 0 1 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 1 0 0 1 1 0 0 0 0 1 0 1 0 0 0
1 0 0 1 0 1 1 1 0 0 0 1 0 0 0 0 0 0 1 0 0 0 1 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 1 1
1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 1 1 0 1 0 0 0 0 1 0 0 0 0 0 1 0 1 0 0 1 0 0 0 0 1 0 0 0 1 0 0 0 0 1
0 0 0 0 1 1 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 1 0 1 0 0 0 1 1 0 0 0 1 0 1 0 0 1 0 0 1 0 1 0 0 0 0 0 1 0 0 0 0 1 0 0 1 0 0 0 0 0
0 0 0 0 0 1 1 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1
0 1 0 0 0 0 0 1 0 1 0 0 0 1 1 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 1 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1
0 0 0 0 1 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0
0 0 0 0 0 0 0 1 0 0 0 1 1 0 0 0 0 0 0 1 1 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 1 1 0
0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 1 1 1 1 1 0 0 0 0 1 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0
0 0 0 1 0 0 0 0 0 0 1 0 1 0 0 0 0 1 0 1 0 0 0 1 1 1 0 0 0 0 0 0 0 1 0 0 1 0 0 1 0 0 0 0 1 0 0 0 1 1 0 1 1 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 1 0 0 0 1 0 0 1 1 0 0 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 1 0 0
0 0 1 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 1 0 1 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 1 0 0 0 0
0 0 1 1 0 1 1 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 1 0 0 0 0 1 0 1 0 1 1 0 0 0 1 0 1 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 1 0 1 0 1 0 0 0 0 1 0 0 0 0 0 0 1 1 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 1 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0
0 0 1 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 1 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 1 0 0 0 0 0 1 1 0 0 0 1 0 0 0 1 0 1 0
1 0 0 0 0 0 0 0 1 1 0 0 0 0 0 1 0 0 0 1 1 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 1 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 1 0
0 1 0 1 0 0 0 1 0 0 1 0 0 0 0 0 1 0 0 0 0 1 0 0 1 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 1 1 1 1 0 0 1 0 1 0 1 0 1 0 0 0
0 0 1 0 0 0 0 0 0 0 0 0 1 0 1 1 1 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 1 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 1 0
0 0 0 0 1 1 0 0 1 0 1 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 1 0 1 1 0 0 1 0 0 0 0 0 0 1 0 0 0 0 1 0 1 0 0 0 0 0 1 0 0 0 1
1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 1 0 1 0 0 1 1 0 0 0 0 0 0 0 0 1 1 1 1 1 0 0 0 0 0 0
1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 1 0 0 0 0 1 1 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 1 0 0 0 0 1 0 0 1 0 0 0 0 1 0 1 0 0
0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 1 0 0 0 1 1 0 0 1 1 0 0
0 1 0 1 0 0 1 0 0 0 1 0 0 1 1 1 0 1 0 1 0 0 1 0 0 0 0 1 0 0 0 1 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 1 0 1
1 0 1 0 0 0 0 0 0 1 1 0 0 0 0 1 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 1 0 0 1 0 0 1
1 0 0 1 0 0 0 1 0 1 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 1
1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 1 0 0 0 0 1 0 0 1 0 0 0 0 0 0 1 1 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0
0 0 0 0 1 0 0 0 0 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 1 1 1 0 0 1 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0
0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0
0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 1 1 0 0 0 1 0 0 0 0 0 1 0 1 0 0 0 0 1 1 0
1 0 0 0 0 0 0 0 0 0 1 1 0 0 0 1 1 0 0 1 0 0 0 0 1 1 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 1 0 1 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 1 1 0
0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 1 0 0 1 0 1 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 1 0 0 0 0 1 0 1 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 1 0 1 0 0 0 0 0
0 0 0 0 0 1 1 0 0 0 1 0 1 0 0 1 1 1 1 0 0 0 1 0 0 1 0 1 0 0 0 0 1 1 0 0 1 1 0 0 1 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0
0 0 1 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 1 1 0 0 0 0 1 0 0 0 1 0 0 0 0 1 0 1 0 1 0 1 0 1 1 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 1 0 1
0 0 1 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 1 0 1 1 0 1 0 1 0 0 0 0 0 0 0 0
0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 1 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0
1 0 0 0 0 1 1 0 0 0 0 0 1 0 0 0 0 1 0 1 0 0 0 1 0 0 1 0 0 0 0 0 0 0 1 1 0 1 0 0 1 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 1 0 1 0 0 1 0
0 1 0 1 0 0 0 0 1 1 1 0 0 0 0 0 1 0 0 0 1 1 0 1 0 0 1 1 1 0 0 0 0 0 0 1 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0
1 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 1 1 0 0 0 0
0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 1 0 1 0 0 1 0 1 1 1 0 0 1 0 1 0 1 0 0 0 1 0 0 0 0 0 0 1 1 0 1 0 1 0 0 0 0 0 0
1 0 0 0 0 0 1 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0
0 1 0 0 0 1 0 0 0 0 0 0 0 1 0 0 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0
0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 1 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 1 0
0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 1 0 0 0 1 0 0 0 0 1 0 0 1 0 0 0 1
0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 1 0 0 1 0 1 0 1 0 1 0 0 0 0 0 0 0 0 1 0 1 0 1 1 0 0 0 0 0 0 0 1 1 0 0 1 1 0 0 0 0 0 0 0 0 0
0 0 0 0 0 1 0 1 0 0 0 0 0 0 1 0 1 0 0 0 0 1 0 0 0 0 0 0 1 1 0 1 0 0 0 0 0 0 0 1 0 0 0 1 0 0 1 0 1 0 0 0 0 0 0 0 1 0 1 0 0 1 0 0
0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 1 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 1 1 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0
1 0 0 1 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 1 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 1 0 1 0 1 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 1 0 1 0 0 1 0 1 0 0 0 0 0 0 0 1 0 0 0
1 0 1 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 1 0 1 0 0 0 1 0 1 0 1 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0
1 0 0 0 0 0 0 1 0 1 1 0 0 1 0 1 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 1 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 1 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 1 0 1 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 1 0 1 0 1 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1
0 0 0 0 1 0 0 0 0 0 0 0 1 0 1 0 0 1 0 0 0 0 0 0 0 0 0 1 1 1 0 0 1 0 0 1 1 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 1 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 1 1 0 1 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 1 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 1 0 0 0 0 1 0 1 1 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 1 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0


==> supplement/G64PhiA.txt <==
9.999974467039459691e-01 -1.551148583429502216e-02 -1.552383275833195408e-02 -1.552378596439786887e-02 1.552393926258571755e-02 1.552303283829107282e-02 1.552407670454420373e-02 -1.000000698150269374e+00 1.000000836467702880e+00 -9.999991591143917447e-01 -1.552332670740231083e-02 -1.552379315074967764e-02 1.551024912474861100e-02 -1.552362330654445330e-02 1.552374020884888205e-02 -1.552368300088168701e-02 1.552367336407651024e-02 -1.000000032939770245e+00 6.451565236261005420e-01 -1.552411730068780325e-02 -1.552346784109062509e-02 1.552380849908320884e-02 1.552215981156677624e-02 1.551091338470537984e-02 -1.551143191354733414e-02 -1.000000939123106614e+00 1.552418690954190071e-02 1.552373660249368147e-02 1.552362390584477274e-02 1.552359465168996408e-02 -4.848125823598880002e-01 5.218370642400341763e-01 -1.000000572610937999e+00 -1.552411847509928798e-02 1.552351684244461689e-02 1.552361302902302044e-02 1.552357304439876476e-02 1.552399194644159264e-02 1.000000834685011553e+00 -1.552370253925587119e-02 1.552390305936175892e-02 -1.000000565603815339e+00 -1.552239460179811667e-02 -1.552381112765540555e-02 -1.552384186452442257e-02 -1.552380554929303283e-02 1.000000552759886974e+00 -1.552347269468693988e-02 1.000001287793387039e+00 1.000000418648109957e+00 1.552405220383898908e-02 -1.552365588319181908e-02 -1.552354632440848883e-02 1.000000358737390682e+00 -1.552373551290939756e-02 -1.000000729623172990e+00 -1.552377481610973595e-02 -9.999987568292267870e-01 1.552430275390613741e-02 1.552447928947104511e-02 1.000017326503693349e+00 -1.552380520870351270e-02 -1.552397240337588004e-02 -1.552363879762243964e-02
-1.551148583429502216e-02 9.999995207064351632e-01 1.000015530799525987e+00 1.000015573949327941e+00 -1.000015129404770775e+00 -1.000015973393651336e+00 -1.000015289209285063e+00 1.551116205013539778e-02 -1.551127467163818975e-02 1.551097157247291296e-02 1.000015362545888520e+00 1.000015446557511289e+00 -1.000001045845301695e+00 1.000015377995052912e+00 -1.000015401232509094e+00 1.000015528837552292e+00 -1.000015398657438714e+00 1.551162242547314725e-02 3.393342729870156282e-01 1.000015241563374513e+00 1.000015393690112830e+00 -1.000015500569636284e+00 -1.000015081218832202e+00 -1.000000926313990401e+00 1.000000959783110988e+00 1.551155372968127631e-02 -1.000015608289675839e+00 -1.000015602476422405e+00 -1.000015512924080641e+00 -1.000015511508350219e+00 -4.996786656715337394e-01 -4.936983334858066064e-01 1.551170621081719887e-02 1.000015359917558744e+00 -1.000015599572537051e+00 -1.000016190648251202e+00 -1.000015842825509704e+00 -1.000015475050870739e+00 -1.551163877218348155e-02 1.000015272131147936e+00 -1.000015275119908731e+00 1.551166493694871966e-02 1.000014905048454583e+00 1.000015408578395215e+00 1.000015453076771754e+00 1.000015437776548222e+00 -1.551137177942706058e-02 1.000015243822290900e+00 -1.551142877537478246e-02 -1.551013950125043096e-02 -1.000015434137393022e+00 1.000015418666604594e+00 1.000015573540190328e+00 -1.551203746158682367e-02 1.000015483957628071e+00 1.551214397006332908e-02 1.000015481199409528e+00 1.551044251237379892e-02 -1.000015592916683405e+00 -1.000015750519818836e+00 -1.552407337117038023e-02 1.000015328422548810e+00 1.000015456727409546e+00 1.000015480510864974e+00
-1.552383275833195408e-02 1.000015530799525987e+00 1.000000303798086465e+00 1.000002600215288640e+00 -1.000002242975843947e+00 -1.000002995731258837e+00 -1.000002345861084718e+00 1.552346233148386642e-02 -1.552346261132369828e-02 1.552327564117702251e-02 1.000002399926545271e+00 1.000002537452625795e+00 -1.000015054530650094e+00 1.000002423853148414e+00 -1.000002416266411620e+00 1.000002555644949664e+00 -1.000002390844397571e+00 1.552393160627151512e-02 3.393212870323306096e-01 1.000002371382311184e+00 1.000002421568984889e+00 -1.000002484884969789e+00 -1.000002141487323692e+00 -1.000015466287215382e+00 1.000014875628442823e+00 1.552393500036222847e-02 -1.000002556162253420e+00 -1.000002639662790571e+00 -1.000002514598591130e+00 -1.000002571372819782e+00 -4.996659239507995620e-01 -4.936884089809651655e-01 1.552394526514007042e-02 1.000002402917095523e+00 -1.000002629276511401e+00 -1.000003207029620533e+00 -1.000002896384422080e+00 -1.000002470496050622e+00 -1.552395925776282361e-02 1.000002396708844277e+00 -1.000002277818679897e+00 1.552401342504986133e-02 1.000002156822539012e+00 1.000002402377378585e+00 1.000002379938693009e+00 1.000002422910041933e+00 -1.552363128676630989e-02 1.000002222830125298e+00 -1.552396980356204013e-02 -1.552258197511817948e-02 -1.000002377103890838e+00 1.000002419560342082e+00 1.000002655418042785e+00 -1.552432342771506261e-02 1.000002562117731308e+00 1.552446340192265191e-02 1.000002674459028684e+00 1.552283745285103038e-02 -1.000002631400857211e+00 -1.000002719545464602e+00 -1.550839020491396290e-02 1.000002364410556011e+00 1.000002483498720451e+00 1.000002316067804875e+00
-1.552378596439786887e-02 1.000015573949327941e+00 1.000002600215288640e+00 1.000000408232863736e+00 -1.000002223643409405e+00 -1.000003023604682850e+00 -1.000002386118289399e+00 1.552333734101614925e-02 -1.552327909119690513e-02 1.552313460926013806e-02 1.000002466674688284e+00 1.000002575268440053e+00 -1.000015088775132233e+00 1.000002480462207410e+00 -1.000002475158294546e+00 1.000002622514504669e+00 -1.000002377867614145e+00 1.552381399460438238e-02 3.393217678023175421e-01 1.000002422061407881e+00 1.000002453925586732e+00 -1.000002543719225478e+00 -1.000002214438711290e+00 -1.000015451766388619e+00 1.000014832545913501e+00 1.552381945185042460e-02 -1.000002688335484669e+00 -1.000002620145914456e+00 -1.000002568978982875e+00 -1.000002556345430227e+00 -4.996663282731327316e-01 -4.936878913014364767e-01 1.552381790876693896e-02 1.000002466382727606e+00 -1.000002709530299461e+00 -1.000003280059889921e+00 -1.000002950676956770e+00 -1.000002541591964444e+00 -1.552384116000206024e-02 1.000002452790082375e+00 -1.000002390466233182e+00 1.552382505976266334e-02 1.000002249919335062e+00 1.000002465424607578e+00 1.000002507393021878e+00 1.000002467938597039e+00 -1.552347971840721194e-02 1.000002280673706778e+00 -1.552384374462578535e-02 -1.552246250972165974e-02 -1.000002488905612053e+00 1.000002444756184161e+00 1.000002709730647865e+00 -1.552421387199194418e-02 1.000002619384580793e+00 1.552440966611802475e-02 1.000002721719513321e+00 1.552267156229207579e-02 -1.000002691355345030e+00 -1.000002730638585691e+00 -1.550836049609489661e-02 1.000002424767754805e+00 1.000002541259693789e+00 1.000002371088077879e+00
1.552393926258571755e-02 -1.000015129404770775e+00 -1.000002242975843947e+00 -1.000002223643409405e+00 9.999997280815057232e-01 1.000002657798919392e+00 1.000002090998888926e+00 -1.552341060568367473e-02 1.552350519789562171e-02 -1.552326782216725300e-02 -1.000002023477721158e+00 -1.000002211447628797e+00 1.000014712248313620e+00 -1.000002032261862128e+00 1.000002110598400495e+00 -1.000002254108530719e+00 1.000002082462666309e+00 -1.552396738746184002e-02 -3.393212602543388967e-01 -1.000001986675429722e+00 -1.000002089968348828e+00 1.000002245055686245e+00 1.000001837205127142e+00 1.000015170714396273e+00 -1.000014448127464872e+00 -1.552390147029062903e-02 1.000002324963642719e+00 1.000002328265260587e+00 1.000002204607970180e+00 1.000002261744030951e+00 4.996659832649201216e-01 4.936879804485880818e-01 -1.552397296378086808e-02 -1.000002020055280383e+00 1.000002339781705052e+00 1.000002916007623588e+00 1.000002588316453167e+00 1.000002243253096612e+00 1.552399058362639514e-02 -1.000002083940050301e+00 1.000002023108945481e+00 -1.552396994335575667e-02 -1.000001866310109566e+00 -1.000002092053696279e+00 -1.000002067219840862e+00 -1.000002100090785051e+00 1.552363229451780673e-02 -1.000001909250851195e+00 1.552399575956302583e-02 1.552260361282376856e-02 1.000002120603700195e+00 -1.000002078661516913e+00 -1.000002342026529600e+00 1.552436599205330586e-02 -1.000002251821360044e+00 -1.552448752145125024e-02 -1.000002354117744741e+00 -1.552280984627351507e-02 1.000002327169120298e+00 1.000002429222470290e+00 1.550847783819466613e-02 -1.000001982338722284e+00 -1.000002173918371540e+00 -1.000002002254646749e+00
1.552303283829107282e-02 -1.000015973393651336e+00 -1.000002995731258837e+00 -1.000003023604682850e+00 1.000002657798919392e+00 1.000001091396695685e+00 1.000002760118779754e+00 -1.552256206615067538e-02 1.552263017542009071e-02 -1.552239487390370994e-02 -1.000002749494007137e+00 -1.000002898020401654e+00 1.000015470324871369e+00 -1.000002772079583657e+00 1.000002838810154060e+00 -1.000002978491506100e+00 1.000002798810941229e+00 -1.552302460106851599e-02 -3.393226134223261137e-01 -1.000002648845953690e+00 -1.000002760100022536e+00 1.000002961279876867e+00 1.000002598155129485e+00 1.000015927935952620e+00 -1.000015210291159917e+00 -1.552295832722979003e-02 1.000003074884576959e+00 1.000003060631055485e+00 1.000002921644259857e+00 1.000002986479246792e+00 4.996669067307176193e-01 4.936875539737025642e-01 -1.552307023423206075e-02 -1.000002838513781800e+00 1.000003058724743932e+00 1.000003666394647661e+00 1.000003323134181610e+00 1.000002990897337574e+00 1.552308230109977760e-02 -1.000002749517463929e+00 1.000002772520953265e+00 -1.552303060278765849e-02 -1.000002647737085359e+00 -1.000002775090105711e+00 -1.000002797773317242e+00 -1.000002769744484432e+00 1.552271000796610033e-02 -1.000002630818281890e+00 1.552312667866497312e-02 1.552169145690826188e-02 1.000002858918421778e+00 -1.000002842872597997e+00 -1.000002992354870557e+00 1.552343501257687566e-02 -1.000003002985407452e+00 -1.552357957456087026e-02 -1.000003059123212301e+00 -1.552188048203038614e-02 1.000003052663438696e+00 1.000003168821395949e+00 1.550760738191597765e-02 -1.000002782918547606e+00 -1.000002831851655616e+00 -1.000002729758049602e+00
1.552407670454420373e-02 -1.000015289209285063e+00 -1.000002345861084718e+00 -1.000002386118289399e+00 1.000002090998888926e+00 1.000002760118779754e+00 9.999999300409366798e-01 -1.552362043117470024e-02 1.552368227301836184e-02 -1.552343629603800818e-02 -1.000002180369039984e+00 -1.000002244040308907e+00 1.000014810277299881e+00 -1.000002207112095753e+00 1.000002204073023648e+00 -1.000002270747808453e+00 1.000002167358123195e+00 -1.552408047887392055e-02 -3.393213110133660448e-01 -1.000002017080574346e+00 -1.000002194198673422e+00 1.000002325289496286e+00 1.000001947872024344e+00 1.000015237188563777e+00 -1.000014551886880598e+00 -1.552407804442944642e-02 1.000002421367408356e+00 1.000002434533735496e+00 1.000002288537846118e+00 1.000002421528384033e+00 4.996658512324756996e-01 4.936880261259308234e-01 -1.552410892765541256e-02 -1.000002187504918316e+00 1.000002421503203731e+00 1.000003026190343647e+00 1.000002690702309183e+00 1.000002336650746226e+00 1.552413093588660142e-02 -1.000002113958976313e+00 1.000002142575316277e+00 -1.552409437363192098e-02 -1.000001910690363260e+00 -1.000002122653240511e+00 -1.000002167637368711e+00 -1.000002121951566902e+00 1.552375451806100107e-02 -1.000001935277334386e+00 1.552410789794939593e-02 1.552273868611711918e-02 1.000002236805181077e+00 -1.000002144375613966e+00 -1.000002428644796826e+00 1.552449640765296221e-02 -1.000002277255469751e+00 -1.552462156621272314e-02 -1.000002404116210331e+00 -1.552292641503607087e-02 1.000002411243546607e+00 1.000002512786821729e+00 1.550868051606771499e-02 -1.000002150984476090e+00 -1.000002264884472192e+00 -1.000002038471193844e+00
-1.000000698150269374e+00 1.551116205013539778e-02 1.552346233148386642e-02 1.552333734101614925e-02 -1.552341060568367473e-02 -1.552256206615067538e-02 -1.552362043117470024e-02 1.000000231068057355e+00 -1.000002361383543814e+00 1.000000901232239725e+00 1.552295092642773031e-02 1.552333078982430503e-02 -1.550976791130811820e-02 1.552316476352030329e-02 -1.552322481677200633e-02 1.552324467112746291e-02 -1.552322816385490190e-02 1.000001725535504926e+00 -6.451580944571619902e-01 1.552366962519219004e-02 1.552307361667380932e-02 -1.552335548066757602e-02 -1.552161263816249047e-02 -1.551041498907308400e-02 1.551104085891977236e-02 1.000002625799922162e+00 -1.552364375784047457e-02 -1.552320866572563449e-02 -1.552318962710105138e-02 -1.552315246681110553e-02 4.848138431461652131e-01 -5.218378446138994819e-01 1.000002339764642922e+00 1.552365503844816905e-02 -1.552307398437207005e-02 -1.552316243696206730e-02 -1.552305396628898132e-02 -1.552353834173476194e-02 -1.000002534461618131e+00 1.552325661941288300e-02 -1.552344495218397312e-02 1.000002257357103019e+00 1.552195644512461940e-02 1.552342910942300369e-02 1.552339899429702741e-02 1.552349519978176925e-02 -1.000002155039086293e+00 1.552311024901437304e-02 -1.000003005296024039e+00 -1.000002071166195439e+00 -1.552359875933368751e-02 1.552318725252828727e-02 1.552317006950650231e-02 -1.000001967163923311e+00 1.552328232071729062e-02 1.000002518557188580e+00 1.552339140540834501e-02 1.000000546935737589e+00 -1.552370783517084164e-02 -1.552401323753318033e-02 -1.000018850571599005e+00 1.552336450145750009e-02 1.552352436864023501e-02 1.552319681252907480e-02
1.000000836467702880e+00 -1.551127467163818975e-02 -1.552346261132369828e-02 -1.552327909119690513e-02 1.552350519789562171e-02 1.552263017542009071e-02 1.552368227301836184e-02 -1.000002361383543814e+00 1.000000157938371492e+00 -1.000000897196947180e+00 -1.552288954835010122e-02 -1.552326014441867200e-02 1.550995111903896023e-02 -1.552317833612658522e-02 1.552329531850064892e-02 -1.552324293611672713e-02 1.552324347325924510e-02 -1.000001669129055637e+00 6.451581390121079451e-01 -1.552366745799105274e-02 -1.552300409332557120e-02 1.552336984470176380e-02 1.552176369488278418e-02 1.551058890238699202e-02 -1.551115294648092169e-02 -1.000002492507390928e+00 1.552365955332211250e-02 1.552321353480482120e-02 1.552324772633619128e-02 1.552316949511307019e-02 -4.848141268785235436e-01 5.218375528630159188e-01 -1.000002283829984906e+00 -1.552368104644558794e-02 1.552308778677138033e-02 1.552317576726363647e-02 1.552304872913961784e-02 1.552355156936834589e-02 1.000002459245153075e+00 -1.552325335898690171e-02 1.552351932454250176e-02 -1.000002166046860319e+00 -1.552203021635198063e-02 -1.552343947480364604e-02 -1.552333503833771590e-02 -1.552342618390183636e-02 1.000002162095316782e+00 -1.552308905409763469e-02 1.000002943737869909e+00 1.000002124323012165e+00 1.552359921199176693e-02 -1.552318320956258199e-02 -1.552309036572239488e-02 1.000002028849999114e+00 -1.552329229233169461e-02 -1.000002358230537736e+00 -1.552340040188748133e-02 -1.000000505121558358e+00 1.552379417087003562e-02 1.552404352473277585e-02 1.000018836662965205e+00 -1.552336536881433228e-02 -1.552345595838221237e-02 -1.552312064281507684e-02
-9.999991591143917447e-01 1.551097157247291296e-02 1.552327564117702251e-02 1.552313460926013806e-02 -1.552326782216725300e-02 -1.552239487390370994e-02 -1.552343629603800818e-02 1.000000901232239725e+00 -1.000000897196947180e+00 9.999972784456555575e-01 1.552266742658847849e-02 1.552314234911722490e-02 -1.550957354986847760e-02 1.552294250042107228e-02 -1.552306537436628879e-02 1.552303130150995032e-02 -1.552300809871523177e-02 1.000000198495218928e+00 -6.451558678874188546e-01 1.552345223538423996e-02 1.552289618743676880e-02 -1.552313809250808335e-02 -1.552126633214498744e-02 -1.551024976873975267e-02 1.551080145932047516e-02 1.000001050873147834e+00 -1.552348612860695275e-02 -1.552298872800112438e-02 -1.552296779362924775e-02 -1.552292605907661625e-02 4.848131374961315299e-01 -5.218370305225060735e-01 1.000000805000649473e+00 1.552355469143364315e-02 -1.552286574133942068e-02 -1.552295238567082299e-02 -1.552282669206175858e-02 -1.552336320368297856e-02 -1.000000910313316504e+00 1.552306817397253527e-02 -1.552324511026986764e-02 1.000000701052861762e+00 1.552165066603558574e-02 1.552326195371766561e-02 1.552324512464519149e-02 1.552324368432497076e-02 -1.000000630450704975e+00 1.552288005329842055e-02 -1.000001404080886225e+00 -1.000000364416897769e+00 -1.552337272344599291e-02 1.552296591475125533e-02 1.552288170821350226e-02 -1.000000585217231119e+00 1.552316806957216612e-02 1.000000988043099337e+00 1.552320647623083721e-02 9.999990009446231287e-01 -1.552347898411907123e-02 -1.552384444185618030e-02 -1.000017520664755244e+00 1.552314057526291667e-02 1.552329286609717418e-02 1.552301927689550554e-02
-1.552332670740231083e-02 1.000015362545888520e+00 1.000002399926545271e+00 1.000002466674688284e+00 -1.000002023477721158e+00 -1.000002749494007137e+00 -1.000002180369039984e+00 1.552295092642773031e-02 -1.552288954835010122e-02 1.552266742658847849e-02 1.000000062077800456e+00 1.000002374762689161e+00 -1.000014874239978591e+00 1.000002280716427494e+00 -1.000002272008954529e+00 1.000002421120085527e+00 -1.000002170560422066e+00 1.552335626234825801e-02 3.393219843137351144e-01 1.000002149793084216e+00 1.000002252190683949e+00 -1.000002335776510876e+00 -1.000002013376523280e+00 -1.000015240246274750e+00 1.000014621316902552e+00 1.552342215878376765e-02 -1.000002488349946317e+00 -1.000002486998645468e+00 -1.000002362962869373e+00 -1.000002353088838669e+00 -4.996665237549072769e-01 -4.936875055316869987e-01 1.552336230980634266e-02 1.000002261105811474e+00 -1.000002433514791900e+00 -1.000003072843534735e+00 -1.000002676505456156e+00 -1.000002404405745393e+00 -1.552337813495870134e-02 1.000002315243361917e+00 -1.000002185262914178e+00 1.552336363165168591e-02 1.000002120818541007e+00 1.000002255576021959e+00 1.000002301748031508e+00 1.000002263225244992e+00 -1.552301871483425036e-02 1.000002074629443571e+00 -1.552337831633735302e-02 -1.552200475178100274e-02 -1.000002215721676579e+00 1.000002248914189318e+00 1.000002509562161634e+00 -1.552375364954279233e-02 1.000002415785099075e+00 1.552394330033452820e-02 1.000002533448764108e+00 1.552219456048607553e-02 -1.000002420083042631e+00 -1.000002594061494943e+00 -1.550793156564024729e-02 1.000002218745794424e+00 1.000002339147998631e+00 1.000002170579504135e+00
-1.552379315074967764e-02 1.000015446557511289e+00 1.000002537452625795e+00 1.000002575268440053e+00 -1.000002211447628797e+00 -1.000002898020401654e+00 -1.000002244040308907e+00 1.552333078982430503e-02 -1.552326014441867200e-02 1.552314234911722490e-02 1.000002374762689161e+00 1.000000274019666069e+00 -1.000014959252828683e+00 1.000002402290019798e+00 -1.000002323907009050e+00 1.000002534170891355e+00 -1.000002365726717413e+00 1.552380000465487277e-02 3.393216727432745716e-01 1.000002278686907609e+00 1.000002394983024123e+00 -1.000002519542359192e+00 -1.000002139228339137e+00 -1.000015410261857696e+00 1.000014701111930027e+00 1.552380446246977123e-02 -1.000002616440740510e+00 -1.000002623790098299e+00 -1.000002475903092103e+00 -1.000002540364629544e+00 -4.996663112196753076e-01 -4.936880020775970546e-01 1.552383308156256997e-02 1.000002385498139024e+00 -1.000002617286914974e+00 -1.000003217762286845e+00 -1.000002807039271024e+00 -1.000002531657917970e+00 -1.552384157318983764e-02 1.000002375603300298e+00 -1.000002254241817878e+00 1.552387645396888574e-02 1.000002181927466260e+00 1.000002391710140159e+00 1.000002355145815036e+00 1.000002394298376451e+00 -1.552347668095358998e-02 1.000002258915398512e+00 -1.552382235956928890e-02 -1.552245424263984375e-02 -1.000002416802578731e+00 1.000002394274390527e+00 1.000002626162896258e+00 -1.552421030793979875e-02 1.000002549698572052e+00 1.552433895987426204e-02 1.000002670838260110e+00 1.552264530293406483e-02 -1.000002605941530121e+00 -1.000002714522397751e+00 -1.550843341021802650e-02 1.000002340350505170e+00 1.000002463530184738e+00 1.000002364843256775e+00
1.551024912474861100e-02 -1.000001045845301695e+00 -1.000015054530650094e+00 -1.000015088775132233e+00 1.000014712248313620e+00 1.000015470324871369e+00 1.000014810277299881e+00 -1.550976791130811820e-02 1.550995111903896023e-02 -1.550957354986847760e-02 -1.000014874239978591e+00 -1.000014959252828683e+00 9.999985081761894046e-01 -1.000014832808856502e+00 1.000014988757662815e+00 -1.000015042087362138e+00 1.000014998800655475e+00 -1.551029620961473510e-02 -3.393351083108587796e-01 -1.000014762260505341e+00 -1.000014903040981729e+00 1.000015026827415277e+00 1.000014575082966539e+00 1.000000570133677824e+00 -1.000000323881556241e+00 -1.551022864967918635e-02 1.000015139060757230e+00 1.000015122554935854e+00 1.000015045153905380e+00 1.000015104957199918e+00 4.996792629699520205e-01 4.936971536281718476e-01 -1.551037770631682501e-02 -1.000014797448449677e+00 1.000015122236647791e+00 1.000015789828938795e+00 1.000015365492967545e+00 1.000015081558319086e+00 1.551031668297704960e-02 -1.000014725672660143e+00 1.000014806399237122e+00 -1.551033824097390428e-02 -1.000014428957806123e+00 -1.000014861499989527e+00 -1.000014911243377824e+00 -1.000014941391813350e+00 1.551002816413757021e-02 -1.000014775738090611e+00 1.551021902444322219e-02 1.550883698995975286e-02 1.000014966060168708e+00 -1.000014937599905229e+00 -1.000015089513710320e+00 1.551070321902224200e-02 -1.000014983421496195e+00 -1.551083172009889120e-02 -1.000015013343492187e+00 -1.550911627008811494e-02 1.000015123388369620e+00 1.000015265591603031e+00 1.552266229547684048e-02 -1.000014783981594269e+00 -1.000014967771996721e+00 -1.000014830260756105e+00
-1.552362330654445330e-02 1.000015377995052912e+00 1.000002423853148414e+00 1.000002480462207410e+00 -1.000002032261862128e+00 -1.000002772079583657e+00 -1.000002207112095753e+00 1.552316476352030329e-02 -1.552317833612658522e-02 1.552294250042107228e-02 1.000002280716427494e+00 1.000002402290019798e+00 -1.000014832808856502e+00 1.000000061582155597e+00 -1.000002290028287000e+00 1.000002438314510966e+00 -1.000002262752867743e+00 1.552363897972727086e-02 3.393216140423022109e-01 1.000002165877252880e+00 1.000002277405113382e+00 -1.000002422029246940e+00 -1.000002028969015466e+00 -1.000015335308660491e+00 1.000014625570487592e+00 1.552364602704676619e-02 -1.000002507166809274e+00 -1.000002504550966176e+00 -1.000002384028683133e+00 -1.000002372389521943e+00 -4.996662678455758844e-01 -4.936881329030788357e-01 1.552365580520416108e-02 1.000002282302313805e+00 -1.000002518623823722e+00 -1.000003088749100266e+00 -1.000002766340470473e+00 -1.000002427106303271e+00 -1.552366529745135594e-02 1.000002276033591597e+00 -1.000002215374950154e+00 1.552365720664630917e-02 1.000002059358212847e+00 1.000002279756998513e+00 1.000002245422095815e+00 1.000002292770066692e+00 -1.552331652162895932e-02 1.000002103610244664e+00 -1.552360366380692649e-02 -1.552228574132617084e-02 -1.000002307587837036e+00 1.000002258073636296e+00 1.000002527682922082e+00 -1.552404168378567449e-02 1.000002438736786292e+00 1.552416943291317838e-02 1.000002544228457690e+00 1.552257180842528742e-02 -1.000002433789509038e+00 -1.000002613839466203e+00 -1.550819914256620739e-02 1.000002239135012738e+00 1.000002354069576826e+00 1.000002187543861387e+00
1.552374020884888205e-02 -1.000015401232509094e+00 -1.000002416266411620e+00 -1.000002475158294546e+00 1.000002110598400495e+00 1.000002838810154060e+00 1.000002204073023648e+00 -1.552322481677200633e-02 1.552329531850064892e-02 -1.552306537436628879e-02 -1.000002272008954529e+00 -1.000002323907009050e+00 1.000014988757662815e+00 -1.000002290028287000e+00 1.000000081823645637e+00 -1.000002434355930836e+00 1.000002257416683138e+00 -1.552376130503737607e-02 -3.393216106018848710e-01 -1.000002106683557823e+00 -1.000002201566587923e+00 1.000002412381429728e+00 1.000002030978836665e+00 1.000015348297865536e+00 -1.000014610509437407e+00 -1.552376729021312345e-02 1.000002491801929905e+00 1.000002519212278562e+00 1.000002380814592362e+00 1.000002507638733551e+00 4.996661421617751841e-01 4.936879282677625325e-01 -1.552377543721262729e-02 -1.000002268098307834e+00 1.000002514992134772e+00 1.000003105325281805e+00 1.000002773650545240e+00 1.000002414152807662e+00 1.552387153111989444e-02 -1.000002267720141669e+00 1.000002216604017224e+00 -1.552377688731871631e-02 -1.000002063373913508e+00 -1.000002266332730816e+00 -1.000002250995596365e+00 -1.000002277685209773e+00 1.552343094603059019e-02 -1.000002015137595679e+00 1.552378767633905143e-02 1.552241596580167943e-02 1.000002305054419560e+00 -1.000002277138337226e+00 -1.000002451982806573e+00 1.552417684264799889e-02 -1.000002437911351461e+00 -1.552428855252892086e-02 -1.000002548474960395e+00 -1.552260423227696563e-02 1.000002509003629525e+00 1.000002597746000754e+00 1.550831279930678548e-02 -1.000002165048717861e+00 -1.000002285766429910e+00 -1.000002181693692593e+00
-1.552368300088168701e-02 1.000015528837552292e+00 1.000002555644949664e+00 1.000002622514504669e+00 -1.000002254108530719e+00 -1.000002978491506100e+00 -1.000002270747808453e+00 1.552324467112746291e-02 -1.552324293611672713e-02 1.552303130150995032e-02 1.000002421120085527e+00 1.000002534170891355e+00 -1.000015042087362138e+00 1.000002438314510966e+00 -1.000002434355930836e+00 1.000000353982765322e+00 -1.000002402002133195e+00 1.552372316053984673e-02 3.393219184196798466e-01 1.000002316915969081e+00 1.000002408192391723e+00 -1.000002567634878492e+00 -1.000002102662381542e+00 -1.000015456107069545e+00 1.000014855488240206e+00 1.552371214026848634e-02 -1.000002649147215594e+00 -1.000002581414055847e+00 -1.000002470764036477e+00 -1.000002519894509279e+00 -4.996663380156213807e-01 -4.936878334038921623e-01 1.552372657529457745e-02 1.000002415558075342e+00 -1.000002659169773933e+00 -1.000003249508137460e+00 -1.000002838609989730e+00 -1.000002562920947247e+00 -1.552373333412594876e-02 1.000002482038023555e+00 -1.000002349557898018e+00 1.552372666274087418e-02 1.000002297158237852e+00 1.000002418389558168e+00 1.000002395096487806e+00 1.000002424256654532e+00 -1.552338286877863113e-02 1.000002241429593264e+00 -1.552374408100005120e-02 -1.552238852994397567e-02 -1.000002448655887832e+00 1.000002410374929873e+00 1.000002684593225943e+00 -1.552412063473314514e-02 1.000002582648096716e+00 1.552423349615690909e-02 1.000002692097961221e+00 1.552257424436438021e-02 -1.000002587123644870e+00 -1.000002745788014069e+00 -1.550829198137875647e-02 1.000002378986144080e+00 1.000002506008713654e+00 1.000002335475817405e+00
1.552367336407651024e-02 -1.000015398657438714e+00 -1.000002390844397571e+00 -1.000002377867614145e+00 1.000002082462666309e+00 1.000002798810941229e+00 1.000002167358123195e+00 -1.552322816385490190e-02 1.552324347325924510e-02 -1.552300809871523177e-02 -1.000002170560422066e+00 -1.000002365726717413e+00 1.000014998800655475e+00 -1.000002262752867743e+00 1.000002257416683138e+00 -1.000002402002133195e+00 1.000000035836647649e+00 -1.552362335797521399e-02 -3.393216215978438477e-01 -1.000002062770749989e+00 -1.000002227147383849e+00 1.000002387525819714e+00 1.000002002266549228e+00 1.000015411563316636e+00 -1.000014598778548702e+00 -1.552363884921767988e-02 1.000002468942544409e+00 1.000002483558102284e+00 1.000002349433607218e+00 1.000002415804975842e+00 4.996662125801822341e-01 4.936879255361062979e-01 -1.552371663238798737e-02 -1.000002176653189689e+00 1.000002483153171084e+00 1.000003074658177837e+00 1.000002809810320636e+00 1.000002393502886555e+00 1.552373344891468457e-02 -1.000002162335286160e+00 1.000002177577539397e+00 -1.552370656777633459e-02 -1.000002031682579284e+00 -1.000002240608804716e+00 -1.000002153980433350e+00 -1.000002247083857654e+00 1.552337186395891765e-02 -1.000002052087153759e+00 1.552379718382216646e-02 1.552242223545845061e-02 1.000002267140280399e+00 -1.000002162634252789e+00 -1.000002423032699150e+00 1.552410506252094140e-02 -1.000002404573177017e+00 -1.552422673324127533e-02 -1.000002517201420638e+00 -1.552255642032330379e-02 1.000002481054528269e+00 1.000002582732664402e+00 1.550824266454799497e-02 -1.000002199565891647e+00 -1.000002319573298548e+00 -1.000002149677011731e+00
-1.000000032939770245e+00 1.551162242547314725e-02 1.552393160627151512e-02 1.552381399460438238e-02 -1.552396738746184002e-02 -1.552302460106851599e-02 -1.552408047887392055e-02 1.000001725535504926e+00 -1.000001669129055637e+00 1.000000198495218928e+00 1.552335626234825801e-02 1.552380000465487277e-02 -1.551029620961473510e-02 1.552363897972727086e-02 -1.552376130503737607e-02 1.552372316053984673e-02 -1.552362335797521399e-02 9.999988984695477034e-01 -6.451585927505351092e-01 1.552413356909210056e-02 1.552347048113499918e-02 -1.552383003581186971e-02 -1.552209859938350443e-02 -1.551087843481084583e-02 1.551148237725648131e-02 1.000001861631725886e+00 -1.552412729603210723e-02 -1.552367460515448327e-02 -1.552358255900011808e-02 -1.552355675258305055e-02 4.848144184074544838e-01 -5.218370302875672273e-01 1.000001584286136058e+00 1.552415110192462665e-02 -1.552354422102722280e-02 -1.552355621253929605e-02 -1.552351755315150086e-02 -1.552401478843170625e-02 -1.000001739903260800e+00 1.552379161302235022e-02 -1.552390652905527579e-02 1.000001490423266137e+00 1.552249100902621491e-02 1.552397656978371683e-02 1.552387188837214826e-02 1.552389037312038554e-02 -1.000001391590841449e+00 1.552356816722877918e-02 -1.000002218263391640e+00 -1.000001350738558781e+00 -1.552406009824853356e-02 1.552364765796149237e-02 1.552357207480499837e-02 -1.000001261246548090e+00 1.552375788008637618e-02 1.000001742273221028e+00 1.552387287457040847e-02 9.999998415041093658e-01 -1.552425821736355162e-02 -1.552450105392916627e-02 -1.000018296931458384e+00 1.552390061552287592e-02 1.552398573151190543e-02 1.552365474833497516e-02
6.451565236261005420e-01 3.393342729870156282e-01 3.393212870323306096e-01 3.393217678023175421e-01 -3.393212602543388967e-01 -3.393226134223261137e-01 -3.393213110133660448e-01 -6.451580944571619902e-01 6.451581390121079451e-01 -6.451558678874188546e-01 3.393219843137351144e-01 3.393216727432745716e-01 -3.393351083108587796e-01 3.393216140423022109e-01 -3.393216106018848710e-01 3.393219184196798466e-01 -3.393216215978438477e-01 -6.451585927505351092e-01 9.999982022562582396e-01 3.393213077381722065e-01 3.393217569140139500e-01 -3.393213632475227670e-01 -3.393237413250368983e-01 -3.393348059940857753e-01 3.393339792926554077e-01 -6.451569023151588755e-01 -3.393214523478180755e-01 -3.393215755558369184e-01 -3.393219184783560771e-01 -3.393219130510626291e-01 -8.396410376237434248e-01 1.669925256345470288e-01 -6.451568810098454732e-01 3.393215050522474519e-01 -3.393216198814180129e-01 -3.393222529613982852e-01 -3.393221909772403122e-01 -3.393214088702707354e-01 6.451571598448686551e-01 3.393219426425594931e-01 -3.393212911696508183e-01 -6.451575483477225426e-01 3.393232872702026115e-01 3.393216453930320564e-01 3.393215662582179104e-01 3.393215457223928144e-01 6.451584227554454376e-01 3.393214376421321288e-01 6.451564653223068602e-01 6.451556669901511443e-01 -3.393213604446617127e-01 3.393221952253310247e-01 3.393217491335428493e-01 6.451600961322228045e-01 3.393216780285230327e-01 -6.451564886077100214e-01 3.393215964260635209e-01 -6.451574828423263241e-01 -3.393215150220369458e-01 -3.393210515815050510e-01 6.451731615168228018e-01 3.393216845468993159e-01 3.393213500638025959e-01 3.393218721213179800e-01
-1.552411730068780325e-02 1.000015241563374513e+00 1.000002371382311184e+00 1.000002422061407881e+00 -1.000001986675429722e+00 -1.000002648845953690e+00 -1.000002017080574346e+00 1.552366962519219004e-02 -1.552366745799105274e-02 1.552345223538423996e-02 1.000002149793084216e+00 1.000002278686907609e+00 -1.000014762260505341e+00 1.000002165877252880e+00 -1.000002106683557823e+00 1.000002316915969081e+00 -1.000002062770749989e+00 1.552413356909210056e-02 3.393213077381722065e-01 9.999998602850893592e-01 1.000002153781899494e+00 -1.000002291767287721e+00 -1.000001842262580265e+00 -1.000015184143778102e+00 1.000014512802049671e+00 1.552414260582144281e-02 -1.000002377201740345e+00 -1.000002327714740291e+00 -1.000002256213300411e+00 -1.000002242820833942e+00 -4.996658997596615803e-01 -4.936881262356029310e-01 1.552422961246574529e-02 1.000002151582782828e+00 -1.000002386856492009e+00 -1.000002987411553024e+00 -1.000002582204734702e+00 -1.000002297642378579e+00 -1.552410319194751434e-02 1.000002152825794965e+00 -1.000002100426272245e+00 1.552415169538616697e-02 1.000001954044003272e+00 1.000002226755980272e+00 1.000002131045315767e+00 1.000002160965228537e+00 -1.552381029511402943e-02 1.000001967867124142e+00 -1.552409229154693739e-02 -1.552280081399354077e-02 -1.000002183345284790e+00 1.000002152519729570e+00 1.000002399716718671e+00 -1.552455097151150473e-02 1.000002322203091154e+00 1.552466052739334690e-02 1.000002439322821290e+00 1.552298604533745505e-02 -1.000002381117886197e+00 -1.000002484326190100e+00 -1.550876207115213685e-02 1.000002120443025833e+00 1.000002241409851944e+00 1.000002065086254222e+00
-1.552346784109062509e-02 1.000015393690112830e+00 1.000002421568984889e+00 1.000002453925586732e+00 -1.000002089968348828e+00 -1.000002760100022536e+00 -1.000002194198673422e+00 1.552307361667380932e-02 -1.552300409332557120e-02 1.552289618743676880e-02 1.000002252190683949e+00 1.000002394983024123e+00 -1.000014903040981729e+00 1.000002277405113382e+00 -1.000002201566587923e+00 1.000002408192391723e+00 -1.000002227147383849e+00 1.552347048113499918e-02 3.393217569140139500e-01 1.000002153781899494e+00 1.000000068058644720e+00 -1.000002324457888614e+00 -1.000001944078640070e+00 -1.000015342414622088e+00 1.000014645092954124e+00 1.552353608252490282e-02 -1.000002421259357011e+00 -1.000002420748843823e+00 -1.000002358842902783e+00 -1.000002418782756974e+00 -4.996661459344529099e-01 -4.936876936078169464e-01 1.552351465147412853e-02 1.000002261325111164e+00 -1.000002494724012925e+00 -1.000003084900958239e+00 -1.000002750432456455e+00 -1.000002408788797315e+00 -1.552352267114338186e-02 1.000002257101571423e+00 -1.000002131756208446e+00 1.552348485620892206e-02 1.000002059537980159e+00 1.000002266665980688e+00 1.000002299999494193e+00 1.000002268471112510e+00 -1.552308440277576015e-02 1.000002067100492775e+00 -1.552350786010868629e-02 -1.552212774286862093e-02 -1.000002228646776459e+00 1.000002274225769483e+00 1.000002502242842706e+00 -1.552388317528788364e-02 1.000002428277134703e+00 1.552402174484328150e-02 1.000002551340743340e+00 1.552239442314525854e-02 -1.000002485237685201e+00 -1.000002588825306127e+00 -1.550805792185059977e-02 1.000002216502130281e+00 1.000002334688326888e+00 1.000002169702367771e+00
1.552380849908320884e-02 -1.000015500569636284e+00 -1.000002484884969789e+00 -1.000002543719225478e+00 1.000002245055686245e+00 1.000002961279876867e+00 1.000002325289496286e+00 -1.552335548066757602e-02 1.552336984470176380e-02 -1.552313809250808335e-02 -1.000002335776510876e+00 -1.000002519542359192e+00 1.000015026827415277e+00 -1.000002422029246940e+00 1.000002412381429728e+00 -1.000002567634878492e+00 1.000002387525819714e+00 -1.552383003581186971e-02 -3.393213632475227670e-01 -1.000002291767287721e+00 -1.000002324457888614e+00 1.000000312140508996e+00 1.000002226729161503e+00 1.000015496156101191e+00 -1.000014684915338847e+00 -1.552383039516001643e-02 1.000002633725209256e+00 1.000002633003210351e+00 1.000002513509187230e+00 1.000002579865107544e+00 4.996663712636038590e-01 4.936877293963382041e-01 -1.552384469800769350e-02 -1.000002410151438426e+00 1.000002644816457620e+00 1.000003230993627090e+00 1.000002890021272295e+00 1.000002549289140230e+00 1.552385421749946648e-02 -1.000002388520587759e+00 1.000002404956912283e+00 -1.552384377997417970e-02 -1.000002188348266596e+00 -1.000002406881449035e+00 -1.000002304612207737e+00 -1.000002337085298398e+00 1.552350191021011246e-02 -1.000002217631207557e+00 1.552384951022713414e-02 1.552247830186490908e-02 1.000002435090491026e+00 -1.000002321808379557e+00 -1.000002589028296418e+00 1.552423063994591221e-02 -1.000002556378163820e+00 -1.552435067023565617e-02 -1.000002611807815134e+00 -1.552268073061517824e-02 1.000002638999597515e+00 1.000002743335983268e+00 1.550852255552943697e-02 -1.000002359611430247e+00 -1.000002410293606703e+00 -1.000002319359676761e+00
1.552215981156677624e-02 -1.000015081218832202e+00 -1.000002141487323692e+00 -1.000002214438711290e+00 1.000001837205127142e+00 1.000002598155129485e+00 1.000001947872024344e+00 -1.552161263816249047e-02 1.552176369488278418e-02 -1.552126633214498744e-02 -1.000002013376523280e+00 -1.000002139228339137e+00 1.000014575082966539e+00 -1.000002028969015466e+00 1.000002030978836665e+00 -1.000002102662381542e+00 1.000002002266549228e+00 -1.552209859938350443e-02 -3.393237413250368983e-01 -1.000001842262580265e+00 -1.000001944078640070e+00 1.000002226729161503e+00 9.999995055525310317e-01 1.000015051122121745e+00 -1.000014354764237057e+00 -1.552210321404598123e-02 1.000002252922010060e+00 1.000002256311046223e+00 1.000002123644753382e+00 1.000002249739454951e+00 4.996681264375019693e-01 4.936869271302534723e-01 -1.552211574439343704e-02 -1.000002002868107365e+00 1.000002255841212495e+00 1.000002842235130140e+00 1.000002521570546143e+00 1.000002158644766492e+00 1.552217663259727008e-02 -1.000001913942525800e+00 1.000001939450418265e+00 -1.552213732196578919e-02 -1.000001609774003430e+00 -1.000002019535376485e+00 -1.000001993719413118e+00 -1.000001948407761798e+00 1.552178167391136954e-02 -1.000001820178602729e+00 1.552213911040136417e-02 1.552061061771463878e-02 1.000002056012409879e+00 -1.000002026578728387e+00 -1.000002268049243304e+00 1.552259326000583056e-02 -1.000002161703829051e+00 -1.552268516057383335e-02 -1.000002279588521947e+00 -1.552085534926075754e-02 1.000002243357209997e+00 1.000002335630371553e+00 1.550671150084589195e-02 -1.000001971830364100e+00 -1.000002011867576757e+00 -1.000001911804339505e+00
1.551091338470537984e-02 -1.000000926313990401e+00 -1.000015466287215382e+00 -1.000015451766388619e+00 1.000015170714396273e+00 1.000015927935952620e+00 1.000015237188563777e+00 -1.551041498907308400e-02 1.551058890238699202e-02 -1.551024976873975267e-02 -1.000015240246274750e+00 -1.000015410261857696e+00 1.000000570133677824e+00 -1.000015335308660491e+00 1.000015348297865536e+00 -1.000015456107069545e+00 1.000015411563316636e+00 -1.551087843481084583e-02 -3.393348059940857753e-01 -1.000015184143778102e+00 -1.000015342414622088e+00 1.000015496156101191e+00 1.000015051122121745e+00 9.999981689974491994e-01 -1.000000245963565737e+00 -1.551087346041827263e-02 1.000015542578608363e+00 1.000015545095469305e+00 1.000015431772955266e+00 1.000015532705290200e+00 4.996796250765997427e-01 4.936986138578275951e-01 -1.551097165757494949e-02 -1.000015332667930634e+00 1.000015540018916349e+00 1.000016111907567229e+00 1.000015796431930060e+00 1.000015506928517262e+00 1.551097583348082926e-02 -1.000015227685240982e+00 1.000015246206470643e+00 -1.551100215559558099e-02 -1.000014833270076009e+00 -1.000015285482116045e+00 -1.000015269435216236e+00 -1.000015397840639864e+00 1.551070639095814344e-02 -1.000015162798586044e+00 1.551091689442950748e-02 1.550951515986790166e-02 1.000015448571400567e+00 -1.000015293749441092e+00 -1.000015515416819989e+00 1.551130572188774183e-02 -1.000015363493085063e+00 -1.551149158822496925e-02 -1.000015351489430548e+00 -1.550975666400348889e-02 1.000015611361022350e+00 1.000015708524344404e+00 1.552446984858139173e-02 -1.000015275067996035e+00 -1.000015390225138967e+00 -1.000015363988854933e+00
-1.551143191354733414e-02 1.000000959783110988e+00 1.000014875628442823e+00 1.000014832545913501e+00 -1.000014448127464872e+00 -1.000015210291159917e+00 -1.000014551886880598e+00 1.551104085891977236e-02 -1.551115294648092169e-02 1.551080145932047516e-02 1.000014621316902552e+00 1.000014701111930027e+00 -1.000000323881556241e+00 1.000014625570487592e+00 -1.000014610509437407e+00 1.000014855488240206e+00 -1.000014598778548702e+00 1.551148237725648131e-02 3.393339792926554077e-01 1.000014512802049671e+00 1.000014645092954124e+00 -1.000014684915338847e+00 -1.000014354764237057e+00 -1.000000245963565737e+00 9.999983089581809814e-01 1.551143940877425936e-02 -1.000014862094058099e+00 -1.000014876902547867e+00 -1.000014765412025497e+00 -1.000014838163362230e+00 -4.996782532482473838e-01 -4.936973490642167506e-01 1.551157818240073323e-02 1.000014683602097776e+00 -1.000014874408025500e+00 -1.000015459088257064e+00 -1.000015040288530610e+00 -1.000014805230145631e+00 -1.551145366703303267e-02 1.000014534246301379e+00 -1.000014541027088200e+00 1.551155020343685485e-02 1.000014185055280835e+00 1.000014657486429259e+00 1.000014669569469605e+00 1.000014690790323124e+00 -1.551122410832973288e-02 1.000014500069309475e+00 -1.551137245932243669e-02 -1.551001861060683461e-02 -1.000014687957417436e+00 1.000014664394024866e+00 1.000014839164852898e+00 -1.551190987808261437e-02 1.000014746569267921e+00 1.551202170258049982e-02 1.000014812798541763e+00 1.551032972804377956e-02 -1.000014794805449414e+00 -1.000015008009888184e+00 -1.552397317684905791e-02 1.000014591225410143e+00 1.000014797101461461e+00 1.000014653246152019e+00
-1.000000939123106614e+00 1.551155372968127631e-02 1.552393500036222847e-02 1.552381945185042460e-02 -1.552390147029062903e-02 -1.552295832722979003e-02 -1.552407804442944642e-02 1.000002625799922162e+00 -1.000002492507390928e+00 1.000001050873147834e+00 1.552342215878376765e-02 1.552380446246977123e-02 -1.551022864967918635e-02 1.552364602704676619e-02 -1.552376729021312345e-02 1.552371214026848634e-02 -1.552363884921767988e-02 1.000001861631725886e+00 -6.451569023151588755e-01 1.552414260582144281e-02 1.552353608252490282e-02 -1.552383039516001643e-02 -1.552210321404598123e-02 -1.551087346041827263e-02 1.551143940877425936e-02 1.000000480203862674e+00 -1.552411475387481185e-02 -1.552360819434885596e-02 -1.552364670086640343e-02 -1.552363353645921408e-02 4.848125557934559460e-01 -5.218387682454785903e-01 1.000002470919007624e+00 1.552421667003224537e-02 -1.552355160138107343e-02 -1.552357581375621819e-02 -1.552345248857968547e-02 -1.552401394799301539e-02 -1.000002661642434454e+00 1.552378931348477945e-02 -1.552390317618090355e-02 1.000002395387469711e+00 1.552244911998974797e-02 1.552389846888668767e-02 1.552387432901821199e-02 1.552389126472686516e-02 -1.000002276268288082e+00 1.552356026150577932e-02 -1.000003118158869109e+00 -1.000002280247890063e+00 -1.552406029280831330e-02 1.552373816747263692e-02 1.552356262420589994e-02 -1.000002122216079981e+00 1.552376029391070236e-02 1.000002637305152930e+00 1.552387305688223036e-02 1.000000712048717988e+00 -1.552425125334988727e-02 -1.552443026862224303e-02 -1.000019198792378772e+00 1.552383877418660012e-02 1.552399762745547071e-02 1.552372456198679133e-02
1.552418690954190071e-02 -1.000015608289675839e+00 -1.000002556162253420e+00 -1.000002688335484669e+00 1.000002324963642719e+00 1.000003074884576959e+00 1.000002421367408356e+00 -1.552364375784047457e-02 1.552365955332211250e-02 -1.552348612860695275e-02 -1.000002488349946317e+00 -1.000002616440740510e+00 1.000015139060757230e+00 -1.000002507166809274e+00 1.000002491801929905e+00 -1.000002649147215594e+00 1.000002468942544409e+00 -1.552412729603210723e-02 -3.393214523478180755e-01 -1.000002377201740345e+00 -1.000002421259357011e+00 1.000002633725209256e+00 1.000002252922010060e+00 1.000015542578608363e+00 -1.000014862094058099e+00 -1.552411475387481185e-02 1.000000461594657386e+00 1.000002790282617848e+00 1.000002594347372709e+00 1.000002658952074519e+00 4.996661290413911272e-01 4.936882083458783432e-01 -1.552413794837253190e-02 -1.000002423302656318e+00 1.000002717355157777e+00 1.000003309814352592e+00 1.000002978327338976e+00 1.000002637948657513e+00 1.552421826689733171e-02 -1.000002475714806716e+00 1.000002505058249502e+00 -1.552413233253325045e-02 -1.000002275351146830e+00 -1.000002408334605297e+00 -1.000002387176912810e+00 -1.000002506359962240e+00 1.552381489259539900e-02 -1.000002297662587081e+00 1.552415013100730615e-02 1.552277920035021255e-02 1.000002520802439676e+00 -1.000002493498062917e+00 -1.000002746726085912e+00 1.552459836093121083e-02 -1.000002571342312629e+00 -1.552458433873990691e-02 -1.000002686138461439e+00 -1.552290675665810547e-02 1.000002717701898636e+00 1.000002822074214981e+00 1.550869073134604828e-02 -1.000002446098626319e+00 -1.000002564535166893e+00 -1.000002409745739396e+00
1.552373660249368147e-02 -1.000015602476422405e+00 -1.000002639662790571e+00 -1.000002620145914456e+00 1.000002328265260587e+00 1.000003060631055485e+00 1.000002434533735496e+00 -1.552320866572563449e-02 1.552321353480482120e-02 -1.552298872800112438e-02 -1.000002486998645468e+00 -1.000002623790098299e+00 1.000015122554935854e+00 -1.000002504550966176e+00 1.000002519212278562e+00 -1.000002581414055847e+00 1.000002483558102284e+00 -1.552367460515448327e-02 -3.393215755558369184e-01 -1.000002327714740291e+00 -1.000002420748843823e+00 1.000002633003210351e+00 1.000002256311046223e+00 1.000015545095469305e+00 -1.000014876902547867e+00 -1.552360819434885596e-02 1.000002790282617848e+00 1.000000481748711145e+00 1.000002600855517176e+00 1.000002726574653833e+00 4.996661984247895427e-01 4.936878956619663583e-01 -1.552369157784220383e-02 -1.000002488402511380e+00 1.000002728932464002e+00 1.000003325226863193e+00 1.000002994977953197e+00 1.000002636994800520e+00 1.552371543097955629e-02 -1.000002426303836733e+00 1.000002444729594986e+00 -1.552369418117794525e-02 -1.000002290215735723e+00 -1.000002494465471514e+00 -1.000002406261370602e+00 -1.000002500418076590e+00 1.552342156845070917e-02 -1.000002309414981472e+00 1.552370400278514292e-02 1.552233725455222889e-02 1.000002527613784498e+00 -1.000002420208143450e+00 -1.000002737473771441e+00 1.552409313615889588e-02 -1.000002594453372584e+00 -1.552420823522751916e-02 -1.000002775842895097e+00 -1.552252969144561623e-02 1.000002721085259783e+00 1.000002900117542337e+00 1.550826989485715006e-02 -1.000002392365445969e+00 -1.000002578544605614e+00 -1.000002405062845545e+00
1.552362390584477274e-02 -1.000015512924080641e+00 -1.000002514598591130e+00 -1.000002568978982875e+00 1.000002204607970180e+00 1.000002921644259857e+00 1.000002288537846118e+00 -1.552318962710105138e-02 1.552324772633619128e-02 -1.552296779362924775e-02 -1.000002362962869373e+00 -1.000002475903092103e+00 1.000015045153905380e+00 -1.000002384028683133e+00 1.000002380814592362e+00 -1.000002470764036477e+00 1.000002349433607218e+00 -1.552358255900011808e-02 -3.393219184783560771e-01 -1.000002256213300411e+00 -1.000002358842902783e+00 1.000002513509187230e+00 1.000002123644753382e+00 1.000015431772955266e+00 -1.000014765412025497e+00 -1.552364670086640343e-02 1.000002594347372709e+00 1.000002600855517176e+00 1.000000267427469947e+00 1.000002542817064910e+00 4.996662520443621025e-01 4.936880878952364382e-01 -1.552359720196569426e-02 -1.000002369814166903e+00 1.000002601259371238e+00 1.000003202833382288e+00 1.000002858433286290e+00 1.000002512363898033e+00 1.552367056744117374e-02 -1.000002356117620117e+00 1.000002304552959798e+00 -1.552366403198538088e-02 -1.000002152111555409e+00 -1.000002363171610620e+00 -1.000002270230147206e+00 -1.000002369115291501e+00 1.552333517341087168e-02 -1.000002113308262164e+00 1.552367673026941453e-02 1.552231318868392725e-02 1.000002400044203599e+00 -1.000002359394655649e+00 -1.000002555617298228e+00 1.552405215583080311e-02 -1.000002532300380276e+00 -1.552417116228565347e-02 -1.000002576301185497e+00 -1.552242944753531341e-02 1.000002603272780011e+00 1.000002692142716754e+00 1.550827435007736538e-02 -1.000002254156951764e+00 -1.000002446049313098e+00 -1.000002286670511165e+00
1.552359465168996408e-02 -1.000015511508350219e+00 -1.000002571372819782e+00 -1.000002556345430227e+00 1.000002261744030951e+00 1.000002986479246792e+00 1.000002421528384033e+00 -1.552315246681110553e-02 1.552316949511307019e-02 -1.552292605907661625e-02 -1.000002353088838669e+00 -1.000002540364629544e+00 1.000015104957199918e+00 -1.000002372389521943e+00 1.000002507638733551e+00 -1.000002519894509279e+00 1.000002415804975842e+00 -1.552355675258305055e-02 -3.393219130510626291e-01 -1.000002242820833942e+00 -1.000002418782756974e+00 1.000002579865107544e+00 1.000002249739454951e+00 1.000015532705290200e+00 -1.000014838163362230e+00 -1.552363353645921408e-02 1.000002658952074519e+00 1.000002726574653833e+00 1.000002542817064910e+00 1.000000356722537509e+00 4.996664712323077295e-01 4.936881447623027719e-01 -1.552363931217946164e-02 -1.000002367240627077e+00 1.000002666694185693e+00 1.000003248885229512e+00 1.000002915310801876e+00 1.000002575094681267e+00 1.552371396158186423e-02 -1.000002414250300342e+00 1.000002356599418052e+00 -1.552363765772527687e-02 -1.000002206107360569e+00 -1.000002419486060612e+00 -1.000002400576598616e+00 -1.000002433469886931e+00 1.552330205984595903e-02 -1.000002238439265945e+00 1.552365679892621017e-02 1.552226362965665463e-02 1.000002450945078447e+00 -1.000002402723813910e+00 -1.000002614456342309e+00 1.552402213119080318e-02 -1.000002583243163157e+00 -1.552407389158227610e-02 -1.000002696970533123e+00 -1.552248125894574102e-02 1.000002666606261803e+00 1.000002764085220042e+00 1.550813251590616761e-02 -1.000002308994551337e+00 -1.000002500049928855e+00 -1.000002268396340765e+00
-4.848125823598880002e-01 -4.996786656715337394e-01 -4.996659239507995620e-01 -4.996663282731327316e-01 4.996659832649201216e-01 4.996669067307176193e-01 4.996658512324756996e-01 4.848138431461652131e-01 -4.848141268785235436e-01 4.848131374961315299e-01 -4.996665237549072769e-01 -4.996663112196753076e-01 4.996792629699520205e-01 -4.996662678455758844e-01 4.996661421617751841e-01 -4.996663380156213807e-01 4.996662125801822341e-01 4.848144184074544838e-01 -8.396410376237434248e-01 -4.996658997596615803e-01 -4.996661459344529099e-01 4.996663712636038590e-01 4.996681264375019693e-01 4.996796250765997427e-01 -4.996782532482473838e-01 4.848125557934559460e-01 4.996661290413911272e-01 4.996661984247895427e-01 4.996662520443621025e-01 4.996664712323077295e-01 9.999999865732881466e-01 -6.647689225576997214e-03 4.848133405488176395e-01 -4.996661502589479498e-01 4.996661871204989280e-01 4.996673569294939887e-01 4.996667471299209851e-01 4.996660963965862123e-01 -4.848132560058981411e-01 -4.996660880284080064e-01 4.996663356204313899e-01 4.848134299885492049e-01 -4.996675528928171128e-01 -4.996660248615789057e-01 -4.996661701742274309e-01 -4.996664990002337992e-01 -4.848132807168665237e-01 -4.996661057436559417e-01 -4.848119924085426136e-01 -4.848114277988253007e-01 4.996660435498966324e-01 -4.996661446509085835e-01 -4.996664648128641417e-01 -4.848154435617629265e-01 -4.996659959273499485e-01 4.848128847222196725e-01 -4.996667061151666145e-01 4.848138298349110586e-01 4.996661177862763425e-01 4.996660597432632800e-01 -4.848276443737494779e-01 -4.996661700543321705e-01 -4.996662958973767110e-01 -4.996660355497781758e-01
5.218370642400341763e-01 -4.936983334858066064e-01 -4.936884089809651655e-01 -4.936878913014364767e-01 4.936879804485880818e-01 4.936875539737025642e-01 4.936880261259308234e-01 -5.218378446138994819e-01 5.218375528630159188e-01 -5.218370305225060735e-01 -4.936875055316869987e-01 -4.936880020775970546e-01 4.936971536281718476e-01 -4.936881329030788357e-01 4.936879282677625325e-01 -4.936878334038921623e-01 4.936879255361062979e-01 -5.218370302875672273e-01 1.669925256345470288e-01 -4.936881262356029310e-01 -4.936876936078169464e-01 4.936877293963382041e-01 4.936869271302534723e-01 4.936986138578275951e-01 -4.936973490642167506e-01 -5.218387682454785903e-01 4.936882083458783432e-01 4.936878956619663583e-01 4.936880878952364382e-01 4.936881447623027719e-01 -6.647689225576997214e-03 1.000000269009723830e+00 -5.218381035586242556e-01 -4.936882735097510300e-01 4.936879416537637288e-01 4.936884635293177226e-01 4.936877392639681394e-01 4.936879325509936356e-01 5.218383153038401723e-01 -4.936878263321408111e-01 4.936880895974612438e-01 -5.218373794577680913e-01 -4.936871203794122032e-01 -4.936882346611731198e-01 -4.936877895337291045e-01 -4.936880175103267598e-01 5.218380140786678112e-01 -4.936877711546104330e-01 5.218381923163729619e-01 5.218374958659180995e-01 4.936881829315475367e-01 -4.936879629524092983e-01 -4.936880524782266688e-01 5.218374810739646597e-01 -4.936879558633244791e-01 -5.218392480989993976e-01 -4.936888411533417731e-01 -5.218375745709802338e-01 4.936884406678581083e-01 4.936886171032481840e-01 5.218264205069997885e-01 -4.936877125996537718e-01 -4.936881899987156097e-01 -4.936879980233457310e-01
-1.000000572610937999e+00 1.551170621081719887e-02 1.552394526514007042e-02 1.552381790876693896e-02 -1.552397296378086808e-02 -1.552307023423206075e-02 -1.552410892765541256e-02 1.000002339764642922e+00 -1.000002283829984906e+00 1.000000805000649473e+00 1.552336230980634266e-02 1.552383308156256997e-02 -1.551037770631682501e-02 1.552365580520416108e-02 -1.552377543721262729e-02 1.552372657529457745e-02 -1.552371663238798737e-02 1.000001584286136058e+00 -6.451568810098454732e-01 1.552422961246574529e-02 1.552351465147412853e-02 -1.552384469800769350e-02 -1.552211574439343704e-02 -1.551097165757494949e-02 1.551157818240073323e-02 1.000002470919007624e+00 -1.552413794837253190e-02 -1.552369157784220383e-02 -1.552359720196569426e-02 -1.552363931217946164e-02 4.848133405488176395e-01 -5.218381035586242556e-01 9.999999664020222667e-01 1.552414850599249940e-02 -1.552355143409546619e-02 -1.552363093309887254e-02 -1.552353451003877886e-02 -1.552402490997404141e-02 -1.000002312582437325e+00 1.552381312405285568e-02 -1.552394005771700822e-02 1.000002124644868262e+00 1.552243512432613208e-02 1.552391228440975351e-02 1.552388151733663686e-02 1.552393022566126921e-02 -1.000002035666171407e+00 1.552365959201397819e-02 -1.000002775437314639e+00 -1.000001995926146359e+00 -1.552409110792549000e-02 1.552368599949533259e-02 1.552358000656749171e-02 -1.000001896843761173e+00 1.552376859631152128e-02 1.000002366605909909e+00 1.552387550699374681e-02 1.000000406580126011e+00 -1.552427105144843673e-02 -1.552449713113109725e-02 -1.000018653675289970e+00 1.552391391141758233e-02 1.552400360691479943e-02 1.552367255298596829e-02
-1.552411847509928798e-02 1.000015359917558744e+00 1.000002402917095523e+00 1.000002466382727606e+00 -1.000002020055280383e+00 -1.000002838513781800e+00 -1.000002187504918316e+00 1.552365503844816905e-02 -1.552368104644558794e-02 1.552355469143364315e-02 1.000002261105811474e+00 1.000002385498139024e+00 -1.000014797448449677e+00 1.000002282302313805e+00 -1.000002268098307834e+00 1.000002415558075342e+00 -1.000002176653189689e+00 1.552415110192462665e-02 3.393215050522474519e-01 1.000002151582782828e+00 1.000002261325111164e+00 -1.000002410151438426e+00 -1.000002002868107365e+00 -1.000015332667930634e+00 1.000014683602097776e+00 1.552421667003224537e-02 -1.000002423302656318e+00 -1.000002488402511380e+00 -1.000002369814166903e+00 -1.000002367240627077e+00 -4.996661502589479498e-01 -4.936882735097510300e-01 1.552414850599249940e-02 1.000000033734067095e+00 -1.000002490650948817e+00 -1.000003076876117891e+00 -1.000002747776296719e+00 -1.000002337568763222e+00 -1.552415868304479404e-02 1.000002323360738909e+00 -1.000002200164044952e+00 1.552414467663206128e-02 1.000002034303621112e+00 1.000002256824932712e+00 1.000002237348127432e+00 1.000002271530866960e+00 -1.552374785080114228e-02 1.000002069712008446e+00 -1.552416296156350524e-02 -1.552277567897083869e-02 -1.000002289957397927e+00 1.000002261499409739e+00 1.000002519456478778e+00 -1.552454115195005084e-02 1.000002417441538505e+00 1.552466688457090210e-02 1.000002524099388834e+00 1.552298180238453375e-02 -1.000002492988102842e+00 -1.000002525178749657e+00 -1.550860708216095056e-02 1.000002218101903262e+00 1.000002331084137497e+00 1.000002169389606621e+00
1.552351684244461689e-02 -1.000015599572537051e+00 -1.000002629276511401e+00 -1.000002709530299461e+00 1.000002339781705052e+00 1.000003058724743932e+00 1.000002421503203731e+00 -1.552307398437207005e-02 1.552308778677138033e-02 -1.552286574133942068e-02 -1.000002433514791900e+00 -1.000002617286914974e+00 1.000015122236647791e+00 -1.000002518623823722e+00 1.000002514992134772e+00 -1.000002659169773933e+00 1.000002483153171084e+00 -1.552354422102722280e-02 -3.393216198814180129e-01 -1.000002386856492009e+00 -1.000002494724012925e+00 1.000002644816457620e+00 1.000002255841212495e+00 1.000015540018916349e+00 -1.000014874408025500e+00 -1.552355160138107343e-02 1.000002717355157777e+00 1.000002728932464002e+00 1.000002601259371238e+00 1.000002666694185693e+00 4.996661871204989280e-01 4.936879416537637288e-01 -1.552355143409546619e-02 -1.000002490650948817e+00 1.000000493474258789e+00 1.000003308373540456e+00 1.000002993194847534e+00 1.000002638463559634e+00 1.552356180439454572e-02 -1.000002487011737884e+00 1.000002429411116278e+00 -1.552356249346483093e-02 -1.000002276609358365e+00 -1.000002419884151728e+00 -1.000002467923787997e+00 -1.000002503906506579e+00 1.552329143602773978e-02 -1.000002310222824153e+00 1.552357778342883937e-02 1.552220453775082602e-02 1.000002526035575157e+00 -1.000002486319228945e+00 -1.000002749513298594e+00 1.552394479298736633e-02 -1.000002648073115896e+00 -1.552405163983456259e-02 -1.000002753082906981e+00 -1.552240458555354148e-02 1.000002733408674738e+00 1.000002830996528536e+00 1.550812250755179145e-02 -1.000002458831018570e+00 -1.000002503385701180e+00 -1.000002403732403566e+00
1.552361302902302044e-02 -1.000016190648251202e+00 -1.000003207029620533e+00 -1.000003280059889921e+00 1.000002916007623588e+00 1.000003666394647661e+00 1.000003026190343647e+00 -1.552316243696206730e-02 1.552317576726363647e-02 -1.552295238567082299e-02 -1.000003072843534735e+00 -1.000003217762286845e+00 1.000015789828938795e+00 -1.000003088749100266e+00 1.000003105325281805e+00 -1.000003249508137460e+00 1.000003074658177837e+00 -1.552355621253929605e-02 -3.393222529613982852e-01 -1.000002987411553024e+00 -1.000003084900958239e+00 1.000003230993627090e+00 1.000002842235130140e+00 1.000016111907567229e+00 -1.000015459088257064e+00 -1.552357581375621819e-02 1.000003309814352592e+00 1.000003325226863193e+00 1.000003202833382288e+00 1.000003248885229512e+00 4.996673569294939887e-01 4.936884635293177226e-01 -1.552363093309887254e-02 -1.000003076876117891e+00 1.000003308373540456e+00 1.000001509524801602e+00 1.000003589279474081e+00 1.000003217525268218e+00 1.552366351287809941e-02 -1.000003084060445468e+00 1.000003106292081334e+00 -1.552365342699419531e-02 -1.000002820700373274e+00 -1.000002993278689134e+00 -1.000002993701824883e+00 -1.000003100568139347e+00 1.552333173899255597e-02 -1.000002902075816325e+00 1.552371535400600550e-02 1.552228310969049410e-02 1.000003105270048875e+00 -1.000003069733472749e+00 -1.000003331276702490e+00 1.552403766061177283e-02 -1.000003170677533193e+00 -1.552415504093897745e-02 -1.000003296683313447e+00 -1.552249545510593111e-02 1.000003316371472328e+00 1.000003414002170743e+00 1.550818069904815952e-02 -1.000002976939535770e+00 -1.000003083528140380e+00 -1.000002984179709342e+00
1.552357304439876476e-02 -1.000015842825509704e+00 -1.000002896384422080e+00 -1.000002950676956770e+00 1.000002588316453167e+00 1.000003323134181610e+00 1.000002690702309183e+00 -1.552305396628898132e-02 1.552304872913961784e-02 -1.552282669206175858e-02 -1.000002676505456156e+00 -1.000002807039271024e+00 1.000015365492967545e+00 -1.000002766340470473e+00 1.000002773650545240e+00 -1.000002838609989730e+00 1.000002809810320636e+00 -1.552351755315150086e-02 -3.393221909772403122e-01 -1.000002582204734702e+00 -1.000002750432456455e+00 1.000002890021272295e+00 1.000002521570546143e+00 1.000015796431930060e+00 -1.000015040288530610e+00 -1.552345248857968547e-02 1.000002978327338976e+00 1.000002994977953197e+00 1.000002858433286290e+00 1.000002915310801876e+00 4.996667471299209851e-01 4.936877392639681394e-01 -1.552353451003877886e-02 -1.000002747776296719e+00 1.000002993194847534e+00 1.000003589279474081e+00 1.000000954184937507e+00 1.000002900302739972e+00 1.552355032423437600e-02 -1.000002684516396512e+00 1.000002700268494582e+00 -1.552353284821602307e-02 -1.000002481501711005e+00 -1.000002752979420428e+00 -1.000002658575615655e+00 -1.000002762008224577e+00 1.552318931871987835e-02 -1.000002565700564006e+00 1.552354384613395880e-02 1.552217695974979564e-02 1.000002783900700409e+00 -1.000002679167249831e+00 -1.000002994686531643e+00 1.552392814571413454e-02 -1.000002854079519610e+00 -1.552404129973278084e-02 -1.000003033621338355e+00 -1.552237013210816530e-02 1.000002981270212254e+00 1.000003085489240329e+00 1.550812032420809637e-02 -1.000002648609999989e+00 -1.000002765783700731e+00 -1.000002667134036960e+00
1.552399194644159264e-02 -1.000015475050870739e+00 -1.000002470496050622e+00 -1.000002541591964444e+00 1.000002243253096612e+00 1.000002990897337574e+00 1.000002336650746226e+00 -1.552353834173476194e-02 1.552355156936834589e-02 -1.552336320368297856e-02 -1.000002404405745393e+00 -1.000002531657917970e+00 1.000015081558319086e+00 -1.000002427106303271e+00 1.000002414152807662e+00 -1.000002562920947247e+00 1.000002393502886555e+00 -1.552401478843170625e-02 -3.393214088702707354e-01 -1.000002297642378579e+00 -1.000002408788797315e+00 1.000002549289140230e+00 1.000002158644766492e+00 1.000015506928517262e+00 -1.000014805230145631e+00 -1.552401394799301539e-02 1.000002637948657513e+00 1.000002636994800520e+00 1.000002512363898033e+00 1.000002575094681267e+00 4.996660963965862123e-01 4.936879325509936356e-01 -1.552402490997404141e-02 -1.000002337568763222e+00 1.000002638463559634e+00 1.000003217525268218e+00 1.000002900302739972e+00 1.000000301752371534e+00 1.552402994557790065e-02 -1.000002319181389820e+00 1.000002419690080968e+00 -1.552402957597963547e-02 -1.000002172799691280e+00 -1.000002328654711947e+00 -1.000002374990331733e+00 -1.000002348707494937e+00 1.552377683431831017e-02 -1.000002214458717953e+00 1.552403169693010801e-02 1.552273251157877676e-02 1.000002436285166274e+00 -1.000002404519713339e+00 -1.000002656843546722e+00 1.552449690693350447e-02 -1.000002557189870966e+00 -1.552453415429866541e-02 -1.000002666277142627e+00 -1.552285459943757509e-02 1.000002637166964581e+00 1.000002751180674387e+00 1.550852442427486447e-02 -1.000002361949246188e+00 -1.000002483674426568e+00 -1.000002318413640845e+00
1.000000834685011553e+00 -1.551163877218348155e-02 -1.552395925776282361e-02 -1.552384116000206024e-02 1.552399058362639514e-02 1.552308230109977760e-02 1.552413093588660142e-02 -1.000002534461618131e+00 1.000002459245153075e+00 -1.000000910313316504e+00 -1.552337813495870134e-02 -1.552384157318983764e-02 1.551031668297704960e-02 -1.552366529745135594e-02 1.552387153111989444e-02 -1.552373333412594876e-02 1.552373344891468457e-02 -1.000001739903260800e+00 6.451571598448686551e-01 -1.552410319194751434e-02 -1.552352267114338186e-02 1.552385421749946648e-02 1.552217663259727008e-02 1.551097583348082926e-02 -1.551145366703303267e-02 -1.000002661642434454e+00 1.552421826689733171e-02 1.552371543097955629e-02 1.552367056744117374e-02 1.552371396158186423e-02 -4.848132560058981411e-01 5.218383153038401723e-01 -1.000002312582437325e+00 -1.552415868304479404e-02 1.552356180439454572e-02 1.552366351287809941e-02 1.552355032423437600e-02 1.552402994557790065e-02 1.000000281278245362e+00 -1.552375520746978807e-02 1.552395900677877583e-02 -1.000002319963792408e+00 -1.552249257845181481e-02 -1.552393062079729207e-02 -1.552389153588230007e-02 -1.552393130198620810e-02 1.000002276366596998e+00 -1.552359740280602994e-02 1.000003027590671278e+00 1.000002182616407609e+00 1.552411333903891411e-02 -1.552363864634509830e-02 -1.552358417942151236e-02 1.000002105738049263e+00 -1.552378400540176291e-02 -1.000002444787049694e+00 -1.552382673440158740e-02 -1.000000625324341641e+00 1.552435179290382466e-02 1.552452019318000323e-02 1.000019068783035481e+00 -1.552385693485473783e-02 -1.552401892548493922e-02 -1.552369417175922250e-02
-1.552370253925587119e-02 1.000015272131147936e+00 1.000002396708844277e+00 1.000002452790082375e+00 -1.000002083940050301e+00 -1.000002749517463929e+00 -1.000002113958976313e+00 1.552325661941288300e-02 -1.552325335898690171e-02 1.552306817397253527e-02 1.000002315243361917e+00 1.000002375603300298e+00 -1.000014725672660143e+00 1.000002276033591597e+00 -1.000002267720141669e+00 1.000002482038023555e+00 -1.000002162335286160e+00 1.552379161302235022e-02 3.393219426425594931e-01 1.000002152825794965e+00 1.000002257101571423e+00 -1.000002388520587759e+00 -1.000001913942525800e+00 -1.000015227685240982e+00 1.000014534246301379e+00 1.552378931348477945e-02 -1.000002475714806716e+00 -1.000002426303836733e+00 -1.000002356117620117e+00 -1.000002414250300342e+00 -4.996660880284080064e-01 -4.936878263321408111e-01 1.552381312405285568e-02 1.000002323360738909e+00 -1.000002487011737884e+00 -1.000003084060445468e+00 -1.000002684516396512e+00 -1.000002319181389820e+00 -1.552375520746978807e-02 1.000000019786735805e+00 -1.000002123367337514e+00 1.552373840590930316e-02 1.000002036082237700e+00 1.000002257679824869e+00 1.000002232888897336e+00 1.000002253463408763e+00 -1.552331137803357637e-02 1.000002066678352231e+00 -1.552375101221107299e-02 -1.552237714710719661e-02 -1.000002298693001945e+00 1.000002279750243250e+00 1.000002565236994156e+00 -1.552412936253798684e-02 1.000002411828806892e+00 1.552425113942906137e-02 1.000002533279151784e+00 1.552254813877861246e-02 -1.000002474713222123e+00 -1.000002498594747102e+00 -1.550837844017738214e-02 1.000002219422038152e+00 1.000002335980546775e+00 1.000002177638717349e+00
1.552390305936175892e-02 -1.000015275119908731e+00 -1.000002277818679897e+00 -1.000002390466233182e+00 1.000002023108945481e+00 1.000002772520953265e+00 1.000002142575316277e+00 -1.552344495218397312e-02 1.552351932454250176e-02 -1.552324511026986764e-02 -1.000002185262914178e+00 -1.000002254241817878e+00 1.000014806399237122e+00 -1.000002215374950154e+00 1.000002216604017224e+00 -1.000002349557898018e+00 1.000002177577539397e+00 -1.552390652905527579e-02 -3.393212911696508183e-01 -1.000002100426272245e+00 -1.000002131756208446e+00 1.000002404956912283e+00 1.000001939450418265e+00 1.000015246206470643e+00 -1.000014541027088200e+00 -1.552390317618090355e-02 1.000002505058249502e+00 1.000002444729594986e+00 1.000002304552959798e+00 1.000002356599418052e+00 4.996663356204313899e-01 4.936880895974612438e-01 -1.552394005771700822e-02 -1.000002200164044952e+00 1.000002429411116278e+00 1.000003106292081334e+00 1.000002700268494582e+00 1.000002419690080968e+00 1.552395900677877583e-02 -1.000002123367337514e+00 9.999999348177340819e-01 -1.552384708989906770e-02 -1.000001988081366644e+00 -1.000002130659640720e+00 -1.000002103925872410e+00 -1.000002200655199847e+00 1.552358428425518362e-02 -1.000002013524182054e+00 1.552394206711983464e-02 1.552255520309908828e-02 1.000002246678330931e+00 -1.000002145678282384e+00 -1.000002442169015682e+00 1.552431920232446097e-02 -1.000002365115958636e+00 -1.552445547558066810e-02 -1.000002488192953676e+00 -1.552266975027481385e-02 1.000002417925143883e+00 1.000002522529678695e+00 1.550849144952426255e-02 -1.000002088276150225e+00 -1.000002278513622667e+00 -1.000002050614091198e+00
-1.000000565603815339e+00 1.551166493694871966e-02 1.552401342504986133e-02 1.552382505976266334e-02 -1.552396994335575667e-02 -1.552303060278765849e-02 -1.552409437363192098e-02 1.000002257357103019e+00 -1.000002166046860319e+00 1.000000701052861762e+00 1.552336363165168591e-02 1.552387645396888574e-02 -1.551033824097390428e-02 1.552365720664630917e-02 -1.552377688731871631e-02 1.552372666274087418e-02 -1.552370656777633459e-02 1.000001490423266137e+00 -6.451575483477225426e-01 1.552415169538616697e-02 1.552348485620892206e-02 -1.552384377997417970e-02 -1.552213732196578919e-02 -1.551100215559558099e-02 1.551155020343685485e-02 1.000002395387469711e+00 -1.552413233253325045e-02 -1.552369418117794525e-02 -1.552366403198538088e-02 -1.552363765772527687e-02 4.848134299885492049e-01 -5.218373794577680913e-01 1.000002124644868262e+00 1.552414467663206128e-02 -1.552356249346483093e-02 -1.552365342699419531e-02 -1.552353284821602307e-02 -1.552402957597963547e-02 -1.000002319963792408e+00 1.552373840590930316e-02 -1.552384708989906770e-02 9.999998583069709124e-01 1.552249092686847076e-02 1.552392209931402652e-02 1.552388453267317114e-02 1.552390066371450369e-02 -1.000001916375538036e+00 1.552358454495393961e-02 -1.000002712584821207e+00 -1.000001927371315880e+00 -1.552400983207932045e-02 1.552374375463588634e-02 1.552357235352275037e-02 -1.000001771221016744e+00 1.552377472829495446e-02 1.000002367052660768e+00 1.552388129385547967e-02 1.000000374049835994e+00 -1.552426583044030743e-02 -1.552451903250963265e-02 -1.000018692897745476e+00 1.552384283934115858e-02 1.552400492417250685e-02 1.552367422572551760e-02
-1.552239460179811667e-02 1.000014905048454583e+00 1.000002156822539012e+00 1.000002249919335062e+00 -1.000001866310109566e+00 -1.000002647737085359e+00 -1.000001910690363260e+00 1.552195644512461940e-02 -1.552203021635198063e-02 1.552165066603558574e-02 1.000002120818541007e+00 1.000002181927466260e+00 -1.000014428957806123e+00 1.000002059358212847e+00 -1.000002063373913508e+00 1.000002297158237852e+00 -1.000002031682579284e+00 1.552249100902621491e-02 3.393232872702026115e-01 1.000001954044003272e+00 1.000002059537980159e+00 -1.000002188348266596e+00 -1.000001609774003430e+00 -1.000014833270076009e+00 1.000014185055280835e+00 1.552244911998974797e-02 -1.000002275351146830e+00 -1.000002290215735723e+00 -1.000002152111555409e+00 -1.000002206107360569e+00 -4.996675528928171128e-01 -4.936871203794122032e-01 1.552243512432613208e-02 1.000002034303621112e+00 -1.000002276609358365e+00 -1.000002820700373274e+00 -1.000002481501711005e+00 -1.000002172799691280e+00 -1.552249257845181481e-02 1.000002036082237700e+00 -1.000001988081366644e+00 1.552249092686847076e-02 9.999994776091901683e-01 1.000002029855558527e+00 1.000002033542452651e+00 1.000002070358895878e+00 -1.552214826158926711e-02 1.000001858185115777e+00 -1.552239507648191068e-02 -1.552091810680661724e-02 -1.000002090679280586e+00 1.000002045047255317e+00 1.000002300672419908e+00 -1.552282846717102129e-02 1.000002180067315782e+00 1.552300694143568180e-02 1.000002354698628748e+00 1.552122581436657725e-02 -1.000002273377839535e+00 -1.000002357734397718e+00 -1.550712884811483554e-02 1.000002089600128485e+00 1.000002114596474589e+00 1.000001958172705097e+00
-1.552381112765540555e-02 1.000015408578395215e+00 1.000002402377378585e+00 1.000002465424607578e+00 -1.000002092053696279e+00 -1.000002775090105711e+00 -1.000002122653240511e+00 1.552342910942300369e-02 -1.552343947480364604e-02 1.552326195371766561e-02 1.000002255576021959e+00 1.000002391710140159e+00 -1.000014861499989527e+00 1.000002279756998513e+00 -1.000002266332730816e+00 1.000002418389558168e+00 -1.000002240608804716e+00 1.552397656978371683e-02 3.393216453930320564e-01 1.000002226755980272e+00 1.000002266665980688e+00 -1.000002406881449035e+00 -1.000002019535376485e+00 -1.000015285482116045e+00 1.000014657486429259e+00 1.552389846888668767e-02 -1.000002408334605297e+00 -1.000002494465471514e+00 -1.000002363171610620e+00 -1.000002419486060612e+00 -4.996660248615789057e-01 -4.936882346611731198e-01 1.552391228440975351e-02 1.000002256824932712e+00 -1.000002419884151728e+00 -1.000002993278689134e+00 -1.000002752979420428e+00 -1.000002328654711947e+00 -1.552393062079729207e-02 1.000002257679824869e+00 -1.000002130659640720e+00 1.552392209931402652e-02 1.000002029855558527e+00 1.000000046023940437e+00 1.000002226649024273e+00 1.000002279898183355e+00 -1.552358700063944524e-02 1.000002082280938787e+00 -1.552392989710300701e-02 -1.552255629187200558e-02 -1.000002226633455171e+00 1.000002269882399153e+00 1.000002574799060850e+00 -1.552430509401395327e-02 1.000002409536645986e+00 1.552442909663710735e-02 1.000002523053200365e+00 1.552283211463035412e-02 -1.000002481925482245e+00 -1.000002518531440510e+00 -1.550839666895770068e-02 1.000002222817113928e+00 1.000002409530594605e+00 1.000002176968312506e+00
-1.552384186452442257e-02 1.000015453076771754e+00 1.000002379938693009e+00 1.000002507393021878e+00 -1.000002067219840862e+00 -1.000002797773317242e+00 -1.000002167637368711e+00 1.552339899429702741e-02 -1.552333503833771590e-02 1.552324512464519149e-02 1.000002301748031508e+00 1.000002355145815036e+00 -1.000014911243377824e+00 1.000002245422095815e+00 -1.000002250995596365e+00 1.000002395096487806e+00 -1.000002153980433350e+00 1.552387188837214826e-02 3.393215662582179104e-01 1.000002131045315767e+00 1.000002299999494193e+00 -1.000002304612207737e+00 -1.000001993719413118e+00 -1.000015269435216236e+00 1.000014669569469605e+00 1.552387432901821199e-02 -1.000002387176912810e+00 -1.000002406261370602e+00 -1.000002270230147206e+00 -1.000002400576598616e+00 -4.996661701742274309e-01 -4.936877895337291045e-01 1.552388151733663686e-02 1.000002237348127432e+00 -1.000002467923787997e+00 -1.000002993701824883e+00 -1.000002658575615655e+00 -1.000002374990331733e+00 -1.552389153588230007e-02 1.000002232888897336e+00 -1.000002103925872410e+00 1.552388453267317114e-02 1.000002033542452651e+00 1.000002226649024273e+00 1.000000020093182451e+00 1.000002239305818552e+00 -1.552353993252816866e-02 1.000002047469044086e+00 -1.552389400798732770e-02 -1.552252256946490966e-02 -1.000002263187111939e+00 1.000002232127489288e+00 1.000002489699780561e+00 -1.552427299334848548e-02 1.000002402730578721e+00 1.552439182301815906e-02 1.000002510262177680e+00 1.552272075193252346e-02 -1.000002392916840455e+00 -1.000002559286093495e+00 -1.550839995417835349e-02 1.000002203150364144e+00 1.000002315832322353e+00 1.000002152409223743e+00
-1.552380554929303283e-02 1.000015437776548222e+00 1.000002422910041933e+00 1.000002467938597039e+00 -1.000002100090785051e+00 -1.000002769744484432e+00 -1.000002121951566902e+00 1.552349519978176925e-02 -1.552342618390183636e-02 1.552324368432497076e-02 1.000002263225244992e+00 1.000002394298376451e+00 -1.000014941391813350e+00 1.000002292770066692e+00 -1.000002277685209773e+00 1.000002424256654532e+00 -1.000002247083857654e+00 1.552389037312038554e-02 3.393215457223928144e-01 1.000002160965228537e+00 1.000002268471112510e+00 -1.000002337085298398e+00 -1.000001948407761798e+00 -1.000015397840639864e+00 1.000014690790323124e+00 1.552389126472686516e-02 -1.000002506359962240e+00 -1.000002500418076590e+00 -1.000002369115291501e+00 -1.000002433469886931e+00 -4.996664990002337992e-01 -4.936880175103267598e-01 1.552393022566126921e-02 1.000002271530866960e+00 -1.000002503906506579e+00 -1.000003100568139347e+00 -1.000002762008224577e+00 -1.000002348707494937e+00 -1.552393130198620810e-02 1.000002253463408763e+00 -1.000002200655199847e+00 1.552390066371450369e-02 1.000002070358895878e+00 1.000002279898183355e+00 1.000002239305818552e+00 1.000000065011795281e+00 -1.552349570247596976e-02 1.000002076555171149e+00 -1.552391786477228322e-02 -1.552254281207176949e-02 -1.000002300385426812e+00 1.000002279068309852e+00 1.000002517359918519e+00 -1.552429816492944398e-02 1.000002430705821510e+00 1.552442285090305067e-02 1.000002626096918812e+00 1.552273722945032852e-02 -1.000002419910879681e+00 -1.000002532285947376e+00 -1.550842951214303697e-02 1.000002221595636342e+00 1.000002343574793340e+00 1.000002179799968083e+00
1.000000552759886974e+00 -1.551137177942706058e-02 -1.552363128676630989e-02 -1.552347971840721194e-02 1.552363229451780673e-02 1.552271000796610033e-02 1.552375451806100107e-02 -1.000002155039086293e+00 1.000002162095316782e+00 -1.000000630450704975e+00 -1.552301871483425036e-02 -1.552347668095358998e-02 1.551002816413757021e-02 -1.552331652162895932e-02 1.552343094603059019e-02 -1.552338286877863113e-02 1.552337186395891765e-02 -1.000001391590841449e+00 6.451584227554454376e-01 -1.552381029511402943e-02 -1.552308440277576015e-02 1.552350191021011246e-02 1.552178167391136954e-02 1.551070639095814344e-02 -1.551122410832973288e-02 -1.000002276268288082e+00 1.552381489259539900e-02 1.552342156845070917e-02 1.552333517341087168e-02 1.552330205984595903e-02 -4.848132807168665237e-01 5.218380140786678112e-01 -1.000002035666171407e+00 -1.552374785080114228e-02 1.552329143602773978e-02 1.552333173899255597e-02 1.552318931871987835e-02 1.552377683431831017e-02 1.000002276366596998e+00 -1.552331137803357637e-02 1.552358428425518362e-02 -1.000001916375538036e+00 -1.552214826158926711e-02 -1.552358700063944524e-02 -1.552353993252816866e-02 -1.552349570247596976e-02 9.999997769249332480e-01 -1.552323526163325307e-02 1.000002725952251481e+00 1.000001894235694078e+00 1.552374793687783493e-02 -1.552335305179896457e-02 -1.552317351880731604e-02 1.000001871418163546e+00 -1.552343565284028393e-02 -1.000002188397224767e+00 -1.552356167425748487e-02 -1.000000237281403193e+00 1.552393250773762695e-02 1.552417935900938205e-02 1.000018668588457560e+00 -1.552349759242192470e-02 -1.552366390892805266e-02 -1.552333492121225379e-02
-1.552347269468693988e-02 1.000015243822290900e+00 1.000002222830125298e+00 1.000002280673706778e+00 -1.000001909250851195e+00 -1.000002630818281890e+00 -1.000001935277334386e+00 1.552311024901437304e-02 -1.552308905409763469e-02 1.552288005329842055e-02 1.000002074629443571e+00 1.000002258915398512e+00 -1.000014775738090611e+00 1.000002103610244664e+00 -1.000002015137595679e+00 1.000002241429593264e+00 -1.000002052087153759e+00 1.552356816722877918e-02 3.393214376421321288e-01 1.000001967867124142e+00 1.000002067100492775e+00 -1.000002217631207557e+00 -1.000001820178602729e+00 -1.000015162798586044e+00 1.000014500069309475e+00 1.552356026150577932e-02 -1.000002297662587081e+00 -1.000002309414981472e+00 -1.000002113308262164e+00 -1.000002238439265945e+00 -4.996661057436559417e-01 -4.936877711546104330e-01 1.552365959201397819e-02 1.000002069712008446e+00 -1.000002310222824153e+00 -1.000002902075816325e+00 -1.000002565700564006e+00 -1.000002214458717953e+00 -1.552359740280602994e-02 1.000002066678352231e+00 -1.000002013524182054e+00 1.552358454495393961e-02 1.000001858185115777e+00 1.000002082280938787e+00 1.000002047469044086e+00 1.000002076555171149e+00 -1.552323526163325307e-02 9.999997081316409631e-01 -1.552360103951025069e-02 -1.552222100667241360e-02 -1.000002045636735337e+00 1.000002081175902280e+00 1.000002323516868463e+00 -1.552397523970713671e-02 1.000002234468209794e+00 1.552407933446548448e-02 1.000002428698231638e+00 1.552240282749530083e-02 -1.000002302678944188e+00 -1.000002401617071435e+00 -1.550812083693354874e-02 1.000002033004368185e+00 1.000002155048868469e+00 1.000001989696678750e+00
1.000001287793387039e+00 -1.551142877537478246e-02 -1.552396980356204013e-02 -1.552384374462578535e-02 1.552399575956302583e-02 1.552312667866497312e-02 1.552410789794939593e-02 -1.000003005296024039e+00 1.000002943737869909e+00 -1.000001404080886225e+00 -1.552337831633735302e-02 -1.552382235956928890e-02 1.551021902444322219e-02 -1.552360366380692649e-02 1.552378767633905143e-02 -1.552374408100005120e-02 1.552379718382216646e-02 -1.000002218263391640e+00 6.451564653223068602e-01 -1.552409229154693739e-02 -1.552350786010868629e-02 1.552384951022713414e-02 1.552213911040136417e-02 1.551091689442950748e-02 -1.551137245932243669e-02 -1.000003118158869109e+00 1.552415013100730615e-02 1.552370400278514292e-02 1.552367673026941453e-02 1.552365679892621017e-02 -4.848119924085426136e-01 5.218381923163729619e-01 -1.000002775437314639e+00 -1.552416296156350524e-02 1.552357778342883937e-02 1.552371535400600550e-02 1.552354384613395880e-02 1.552403169693010801e-02 1.000003027590671278e+00 -1.552375101221107299e-02 1.552394206711983464e-02 -1.000002712584821207e+00 -1.552239507648191068e-02 -1.552392989710300701e-02 -1.552389400798732770e-02 -1.552391786477228322e-02 1.000002725952251481e+00 -1.552360103951025069e-02 1.000001226146493005e+00 1.000002647847070048e+00 1.552410406085701772e-02 -1.552369643996596299e-02 -1.552351628280798299e-02 1.000002570463691010e+00 -1.552379625107514101e-02 -1.000002997987631925e+00 -1.552386551155210404e-02 -1.000001065075776685e+00 1.552428791865650450e-02 1.552451646981587927e-02 1.000019674290066884e+00 -1.552385369469105013e-02 -1.552395202873390646e-02 -1.552370095400748030e-02
1.000000418648109957e+00 -1.551013950125043096e-02 -1.552258197511817948e-02 -1.552246250972165974e-02 1.552260361282376856e-02 1.552169145690826188e-02 1.552273868611711918e-02 -1.000002071166195439e+00 1.000002124323012165e+00 -1.000000364416897769e+00 -1.552200475178100274e-02 -1.552245424263984375e-02 1.550883698995975286e-02 -1.552228574132617084e-02 1.552241596580167943e-02 -1.552238852994397567e-02 1.552242223545845061e-02 -1.000001350738558781e+00 6.451556669901511443e-01 -1.552280081399354077e-02 -1.552212774286862093e-02 1.552247830186490908e-02 1.552061061771463878e-02 1.550951515986790166e-02 -1.551001861060683461e-02 -1.000002280247890063e+00 1.552277920035021255e-02 1.552233725455222889e-02 1.552231318868392725e-02 1.552226362965665463e-02 -4.848114277988253007e-01 5.218374958659180995e-01 -1.000001995926146359e+00 -1.552277567897083869e-02 1.552220453775082602e-02 1.552228310969049410e-02 1.552217695974979564e-02 1.552273251157877676e-02 1.000002182616407609e+00 -1.552237714710719661e-02 1.552255520309908828e-02 -1.000001927371315880e+00 -1.552091810680661724e-02 -1.552255629187200558e-02 -1.552252256946490966e-02 -1.552254281207176949e-02 1.000001894235694078e+00 -1.552222100667241360e-02 1.000002647847070048e+00 9.999995767707290373e-01 1.552272460681942273e-02 -1.552223465011814962e-02 -1.552222597280104865e-02 1.000001791775445570e+00 -1.552238929956190408e-02 -1.000002188913168499e+00 -1.552251897133594474e-02 -1.000000144116798939e+00 1.552290197176913432e-02 1.552320633451633597e-02 1.000018813837149523e+00 -1.552248921252302218e-02 -1.552257194351490746e-02 -1.552230534514848111e-02
1.552405220383898908e-02 -1.000015434137393022e+00 -1.000002377103890838e+00 -1.000002488905612053e+00 1.000002120603700195e+00 1.000002858918421778e+00 1.000002236805181077e+00 -1.552359875933368751e-02 1.552359921199176693e-02 -1.552337272344599291e-02 -1.000002215721676579e+00 -1.000002416802578731e+00 1.000014966060168708e+00 -1.000002307587837036e+00 1.000002305054419560e+00 -1.000002448655887832e+00 1.000002267140280399e+00 -1.552406009824853356e-02 -3.393213604446617127e-01 -1.000002183345284790e+00 -1.000002228646776459e+00 1.000002435090491026e+00 1.000002056012409879e+00 1.000015448571400567e+00 -1.000014687957417436e+00 -1.552406029280831330e-02 1.000002520802439676e+00 1.000002527613784498e+00 1.000002400044203599e+00 1.000002450945078447e+00 4.996660435498966324e-01 4.936881829315475367e-01 -1.552409110792549000e-02 -1.000002289957397927e+00 1.000002526035575157e+00 1.000003105270048875e+00 1.000002783900700409e+00 1.000002436285166274e+00 1.552411333903891411e-02 -1.000002298693001945e+00 1.000002246678330931e+00 -1.552400983207932045e-02 -1.000002090679280586e+00 -1.000002226633455171e+00 -1.000002263187111939e+00 -1.000002300385426812e+00 1.552374793687783493e-02 -1.000002045636735337e+00 1.552410406085701772e-02 1.552272460681942273e-02 1.000000119343420923e+00 -1.000002228683406491e+00 -1.000002538205696512e+00 1.552447672759826175e-02 -1.000002454828291754e+00 -1.552459713230909359e-02 -1.000002504730368891e+00 -1.552291041775493222e-02 1.000002517275858427e+00 1.000002688409704188e+00 1.550862380665418878e-02 -1.000002252800072267e+00 -1.000002372877881296e+00 -1.000002137896601750e+00
-1.552365588319181908e-02 1.000015418666604594e+00 1.000002419560342082e+00 1.000002444756184161e+00 -1.000002078661516913e+00 -1.000002842872597997e+00 -1.000002144375613966e+00 1.552318725252828727e-02 -1.552318320956258199e-02 1.552296591475125533e-02 1.000002248914189318e+00 1.000002394274390527e+00 -1.000014937599905229e+00 1.000002258073636296e+00 -1.000002277138337226e+00 1.000002410374929873e+00 -1.000002162634252789e+00 1.552364765796149237e-02 3.393221952253310247e-01 1.000002152519729570e+00 1.000002274225769483e+00 -1.000002321808379557e+00 -1.000002026578728387e+00 -1.000015293749441092e+00 1.000014664394024866e+00 1.552373816747263692e-02 -1.000002493498062917e+00 -1.000002420208143450e+00 -1.000002359394655649e+00 -1.000002402723813910e+00 -4.996661446509085835e-01 -4.936879629524092983e-01 1.552368599949533259e-02 1.000002261499409739e+00 -1.000002486319228945e+00 -1.000003069733472749e+00 -1.000002679167249831e+00 -1.000002404519713339e+00 -1.552363864634509830e-02 1.000002279750243250e+00 -1.000002145678282384e+00 1.552374375463588634e-02 1.000002045047255317e+00 1.000002269882399153e+00 1.000002232127489288e+00 1.000002279068309852e+00 -1.552335305179896457e-02 1.000002081175902280e+00 -1.552369643996596299e-02 -1.552223465011814962e-02 -1.000002228683406491e+00 1.000000033032356628e+00 1.000002493297339257e+00 -1.552396991660997747e-02 1.000002503099503670e+00 1.552420477730482966e-02 1.000002542237756531e+00 1.552249904944410196e-02 -1.000002474623251203e+00 -1.000002588197391518e+00 -1.550816601661343837e-02 1.000002217481211098e+00 1.000002333572760360e+00 1.000002170888825148e+00
-1.552354632440848883e-02 1.000015573540190328e+00 1.000002655418042785e+00 1.000002709730647865e+00 -1.000002342026529600e+00 -1.000002992354870557e+00 -1.000002428644796826e+00 1.552317006950650231e-02 -1.552309036572239488e-02 1.552288170821350226e-02 1.000002509562161634e+00 1.000002626162896258e+00 -1.000015089513710320e+00 1.000002527682922082e+00 -1.000002451982806573e+00 1.000002684593225943e+00 -1.000002423032699150e+00 1.552357207480499837e-02 3.393217491335428493e-01 1.000002399716718671e+00 1.000002502242842706e+00 -1.000002589028296418e+00 -1.000002268049243304e+00 -1.000015515416819989e+00 1.000014839164852898e+00 1.552356262420589994e-02 -1.000002746726085912e+00 -1.000002737473771441e+00 -1.000002555617298228e+00 -1.000002614456342309e+00 -4.996664648128641417e-01 -4.936880524782266688e-01 1.552358000656749171e-02 1.000002519456478778e+00 -1.000002749513298594e+00 -1.000003331276702490e+00 -1.000002994686531643e+00 -1.000002656843546722e+00 -1.552358417942151236e-02 1.000002565236994156e+00 -1.000002442169015682e+00 1.552357235352275037e-02 1.000002300672419908e+00 1.000002574799060850e+00 1.000002489699780561e+00 1.000002517359918519e+00 -1.552317351880731604e-02 1.000002323516868463e+00 -1.552351628280798299e-02 -1.552222597280104865e-02 -1.000002538205696512e+00 1.000002493297339257e+00 1.000000530398371890e+00 -1.552395954930900664e-02 1.000002665445178129e+00 1.552408975764552057e-02 1.000002851965756001e+00 1.552243073814016036e-02 -1.000002679154387897e+00 -1.000002840383445335e+00 -1.550817810491685045e-02 1.000002534480118666e+00 1.000002586465013943e+00 1.000002415075335493e+00
1.000000358737390682e+00 -1.551203746158682367e-02 -1.552432342771506261e-02 -1.552421387199194418e-02 1.552436599205330586e-02 1.552343501257687566e-02 1.552449640765296221e-02 -1.000001967163923311e+00 1.000002028849999114e+00 -1.000000585217231119e+00 -1.552375364954279233e-02 -1.552421030793979875e-02 1.551070321902224200e-02 -1.552404168378567449e-02 1.552417684264799889e-02 -1.552412063473314514e-02 1.552410506252094140e-02 -1.000001261246548090e+00 6.451600961322228045e-01 -1.552455097151150473e-02 -1.552388317528788364e-02 1.552423063994591221e-02 1.552259326000583056e-02 1.551130572188774183e-02 -1.551190987808261437e-02 -1.000002122216079981e+00 1.552459836093121083e-02 1.552409313615889588e-02 1.552405215583080311e-02 1.552402213119080318e-02 -4.848154435617629265e-01 5.218374810739646597e-01 -1.000001896843761173e+00 -1.552454115195005084e-02 1.552394479298736633e-02 1.552403766061177283e-02 1.552392814571413454e-02 1.552449690693350447e-02 1.000002105738049263e+00 -1.552412936253798684e-02 1.552431920232446097e-02 -1.000001771221016744e+00 -1.552282846717102129e-02 -1.552430509401395327e-02 -1.552427299334848548e-02 -1.552429816492944398e-02 1.000001871418163546e+00 -1.552397523970713671e-02 1.000002570463691010e+00 1.000001791775445570e+00 1.552447672759826175e-02 -1.552396991660997747e-02 -1.552395954930900664e-02 9.999994078710600087e-01 -1.552415339986835431e-02 -1.000002097799219003e+00 -1.552426640802268519e-02 -1.000000150270811128e+00 1.552465856047064059e-02 1.552490390408105443e-02 1.000018536327050844e+00 -1.552424927991052570e-02 -1.552439527490563631e-02 -1.552406316052789594e-02
-1.552373551290939756e-02 1.000015483957628071e+00 1.000002562117731308e+00 1.000002619384580793e+00 -1.000002251821360044e+00 -1.000003002985407452e+00 -1.000002277255469751e+00 1.552328232071729062e-02 -1.552329229233169461e-02 1.552316806957216612e-02 1.000002415785099075e+00 1.000002549698572052e+00 -1.000014983421496195e+00 1.000002438736786292e+00 -1.000002437911351461e+00 1.000002582648096716e+00 -1.000002404573177017e+00 1.552375788008637618e-02 3.393216780285230327e-01 1.000002322203091154e+00 1.000002428277134703e+00 -1.000002556378163820e+00 -1.000002161703829051e+00 -1.000015363493085063e+00 1.000014746569267921e+00 1.552376029391070236e-02 -1.000002571342312629e+00 -1.000002594453372584e+00 -1.000002532300380276e+00 -1.000002583243163157e+00 -4.996659959273499485e-01 -4.936879558633244791e-01 1.552376859631152128e-02 1.000002417441538505e+00 -1.000002648073115896e+00 -1.000003170677533193e+00 -1.000002854079519610e+00 -1.000002557189870966e+00 -1.552378400540176291e-02 1.000002411828806892e+00 -1.000002365115958636e+00 1.552377472829495446e-02 1.000002180067315782e+00 1.000002409536645986e+00 1.000002402730578721e+00 1.000002430705821510e+00 -1.552343565284028393e-02 1.000002234468209794e+00 -1.552379625107514101e-02 -1.552238929956190408e-02 -1.000002454828291754e+00 1.000002503099503670e+00 1.000002665445178129e+00 -1.552415339986835431e-02 1.000000326194340428e+00 1.552428651286173918e-02 1.000002682771104379e+00 1.552267534378434614e-02 -1.000002649116751741e+00 -1.000002744463690751e+00 -1.550834886642860934e-02 1.000002394413833429e+00 1.000002506340242459e+00 1.000002339872949397e+00
-1.000000729623172990e+00 1.551214397006332908e-02 1.552446340192265191e-02 1.552440966611802475e-02 -1.552448752145125024e-02 -1.552357957456087026e-02 -1.552462156621272314e-02 1.000002518557188580e+00 -1.000002358230537736e+00 1.000000988043099337e+00 1.552394330033452820e-02 1.552433895987426204e-02 -1.551083172009889120e-02 1.552416943291317838e-02 -1.552428855252892086e-02 1.552423349615690909e-02 -1.552422673324127533e-02 1.000001742273221028e+00 -6.451564886077100214e-01 1.552466052739334690e-02 1.552402174484328150e-02 -1.552435067023565617e-02 -1.552268516057383335e-02 -1.551149158822496925e-02 1.551202170258049982e-02 1.000002637305152930e+00 -1.552458433873990691e-02 -1.552420823522751916e-02 -1.552417116228565347e-02 -1.552407389158227610e-02 4.848128847222196725e-01 -5.218392480989993976e-01 1.000002366605909909e+00 1.552466688457090210e-02 -1.552405163983456259e-02 -1.552415504093897745e-02 -1.552404129973278084e-02 -1.552453415429866541e-02 -1.000002444787049694e+00 1.552425113942906137e-02 -1.552445547558066810e-02 1.000002367052660768e+00 1.552300694143568180e-02 1.552442909663710735e-02 1.552439182301815906e-02 1.552442285090305067e-02 -1.000002188397224767e+00 1.552407933446548448e-02 -1.000002997987631925e+00 -1.000002188913168499e+00 -1.552459713230909359e-02 1.552420477730482966e-02 1.552408975764552057e-02 -1.000002097799219003e+00 1.552428651286173918e-02 1.000000254015683820e+00 1.552439657945275421e-02 1.000000614248339970e+00 -1.552477602664253421e-02 -1.552502063865389068e-02 -1.000019039665793086e+00 1.552435331341633744e-02 1.552451612216697828e-02 1.552418508106932077e-02
-1.552377481610973595e-02 1.000015481199409528e+00 1.000002674459028684e+00 1.000002721719513321e+00 -1.000002354117744741e+00 -1.000003059123212301e+00 -1.000002404116210331e+00 1.552339140540834501e-02 -1.552340040188748133e-02 1.552320647623083721e-02 1.000002533448764108e+00 1.000002670838260110e+00 -1.000015013343492187e+00 1.000002544228457690e+00 -1.000002548474960395e+00 1.000002692097961221e+00 -1.000002517201420638e+00 1.552387287457040847e-02 3.393215964260635209e-01 1.000002439322821290e+00 1.000002551340743340e+00 -1.000002611807815134e+00 -1.000002279588521947e+00 -1.000015351489430548e+00 1.000014812798541763e+00 1.552387305688223036e-02 -1.000002686138461439e+00 -1.000002775842895097e+00 -1.000002576301185497e+00 -1.000002696970533123e+00 -4.996667061151666145e-01 -4.936888411533417731e-01 1.552387550699374681e-02 1.000002524099388834e+00 -1.000002753082906981e+00 -1.000003296683313447e+00 -1.000003033621338355e+00 -1.000002666277142627e+00 -1.552382673440158740e-02 1.000002533279151784e+00 -1.000002488192953676e+00 1.552388129385547967e-02 1.000002354698628748e+00 1.000002523053200365e+00 1.000002510262177680e+00 1.000002626096918812e+00 -1.552356167425748487e-02 1.000002428698231638e+00 -1.552386551155210404e-02 -1.552251897133594474e-02 -1.000002504730368891e+00 1.000002542237756531e+00 1.000002851965756001e+00 -1.552426640802268519e-02 1.000002682771104379e+00 1.552439657945275421e-02 1.000000545310648858e+00 1.552270679362017375e-02 -1.000002761333902201e+00 -1.000002851308972707e+00 -1.550847042028892682e-02 1.000002504030560901e+00 1.000002609991991864e+00 1.000002450057265735e+00
-9.999987568292267870e-01 1.551044251237379892e-02 1.552283745285103038e-02 1.552267156229207579e-02 -1.552280984627351507e-02 -1.552188048203038614e-02 -1.552292641503607087e-02 1.000000546935737589e+00 -1.000000505121558358e+00 9.999990009446231287e-01 1.552219456048607553e-02 1.552264530293406483e-02 -1.550911627008811494e-02 1.552257180842528742e-02 -1.552260423227696563e-02 1.552257424436438021e-02 -1.552255642032330379e-02 9.999998415041093658e-01 -6.451574828423263241e-01 1.552298604533745505e-02 1.552239442314525854e-02 -1.552268073061517824e-02 -1.552085534926075754e-02 -1.550975666400348889e-02 1.551032972804377956e-02 1.000000712048717988e+00 -1.552290675665810547e-02 -1.552252969144561623e-02 -1.552242944753531341e-02 -1.552248125894574102e-02 4.848138298349110586e-01 -5.218375745709802338e-01 1.000000406580126011e+00 1.552298180238453375e-02 -1.552240458555354148e-02 -1.552249545510593111e-02 -1.552237013210816530e-02 -1.552285459943757509e-02 -1.000000625324341641e+00 1.552254813877861246e-02 -1.552266975027481385e-02 1.000000374049835994e+00 1.552122581436657725e-02 1.552283211463035412e-02 1.552272075193252346e-02 1.552273722945032852e-02 -1.000000237281403193e+00 1.552240282749530083e-02 -1.000001065075776685e+00 -1.000000144116798939e+00 -1.552291041775493222e-02 1.552249904944410196e-02 1.552243073814016036e-02 -1.000000150270811128e+00 1.552267534378434614e-02 1.000000614248339970e+00 1.552270679362017375e-02 9.999968819773060735e-01 -1.552310798484451970e-02 -1.552333969055382651e-02 -1.000017124979678762e+00 1.552267598780632599e-02 1.552283642921204777e-02 1.552249529761177103e-02
1.552430275390613741e-02 -1.000015592916683405e+00 -1.000002631400857211e+00 -1.000002691355345030e+00 1.000002327169120298e+00 1.000003052663438696e+00 1.000002411243546607e+00 -1.552370783517084164e-02 1.552379417087003562e-02 -1.552347898411907123e-02 -1.000002420083042631e+00 -1.000002605941530121e+00 1.000015123388369620e+00 -1.000002433789509038e+00 1.000002509003629525e+00 -1.000002587123644870e+00 1.000002481054528269e+00 -1.552425821736355162e-02 -3.393215150220369458e-01 -1.000002381117886197e+00 -1.000002485237685201e+00 1.000002638999597515e+00 1.000002243357209997e+00 1.000015611361022350e+00 -1.000014794805449414e+00 -1.552425125334988727e-02 1.000002717701898636e+00 1.000002721085259783e+00 1.000002603272780011e+00 1.000002666606261803e+00 4.996661177862763425e-01 4.936884406678581083e-01 -1.552427105144843673e-02 -1.000002492988102842e+00 1.000002733408674738e+00 1.000003316371472328e+00 1.000002981270212254e+00 1.000002637166964581e+00 1.552435179290382466e-02 -1.000002474713222123e+00 1.000002417925143883e+00 -1.552426583044030743e-02 -1.000002273377839535e+00 -1.000002481925482245e+00 -1.000002392916840455e+00 -1.000002419910879681e+00 1.552393250773762695e-02 -1.000002302678944188e+00 1.552428791865650450e-02 1.552290197176913432e-02 1.000002517275858427e+00 -1.000002474623251203e+00 -1.000002679154387897e+00 1.552465856047064059e-02 -1.000002649116751741e+00 -1.552477602664253421e-02 -1.000002761333902201e+00 -1.552310798484451970e-02 1.000000475360749208e+00 1.000002820002554138e+00 1.550883266876936471e-02 -1.000002442366214828e+00 -1.000002575824663786e+00 -1.000002398154025141e+00
1.552447928947104511e-02 -1.000015750519818836e+00 -1.000002719545464602e+00 -1.000002730638585691e+00 1.000002429222470290e+00 1.000003168821395949e+00 1.000002512786821729e+00 -1.552401323753318033e-02 1.552404352473277585e-02 -1.552384444185618030e-02 -1.000002594061494943e+00 -1.000002714522397751e+00 1.000015265591603031e+00 -1.000002613839466203e+00 1.000002597746000754e+00 -1.000002745788014069e+00 1.000002582732664402e+00 -1.552450105392916627e-02 -3.393210515815050510e-01 -1.000002484326190100e+00 -1.000002588825306127e+00 1.000002743335983268e+00 1.000002335630371553e+00 1.000015708524344404e+00 -1.000015008009888184e+00 -1.552443026862224303e-02 1.000002822074214981e+00 1.000002900117542337e+00 1.000002692142716754e+00 1.000002764085220042e+00 4.996660597432632800e-01 4.936886171032481840e-01 -1.552449713113109725e-02 -1.000002525178749657e+00 1.000002830996528536e+00 1.000003414002170743e+00 1.000003085489240329e+00 1.000002751180674387e+00 1.552452019318000323e-02 -1.000002498594747102e+00 1.000002522529678695e+00 -1.552451903250963265e-02 -1.000002357734397718e+00 -1.000002518531440510e+00 -1.000002559286093495e+00 -1.000002532285947376e+00 1.552417935900938205e-02 -1.000002401617071435e+00 1.552451646981587927e-02 1.552320633451633597e-02 1.000002688409704188e+00 -1.000002588197391518e+00 -1.000002840383445335e+00 1.552490390408105443e-02 -1.000002744463690751e+00 -1.552502063865389068e-02 -1.000002851308972707e+00 -1.552333969055382651e-02 1.000002820002554138e+00 1.000000645984890024e+00 1.550898810021361651e-02 -1.000002551104366644e+00 -1.000002669335830596e+00 -1.000002495473729436e+00
1.000017326503693349e+00 -1.552407337117038023e-02 -1.550839020491396290e-02 -1.550836049609489661e-02 1.550847783819466613e-02 1.550760738191597765e-02 1.550868051606771499e-02 -1.000018850571599005e+00 1.000018836662965205e+00 -1.000017520664755244e+00 -1.550793156564024729e-02 -1.550843341021802650e-02 1.552266229547684048e-02 -1.550819914256620739e-02 1.550831279930678548e-02 -1.550829198137875647e-02 1.550824266454799497e-02 -1.000018296931458384e+00 6.451731615168228018e-01 -1.550876207115213685e-02 -1.550805792185059977e-02 1.550852255552943697e-02 1.550671150084589195e-02 1.552446984858139173e-02 -1.552397317684905791e-02 -1.000019198792378772e+00 1.550869073134604828e-02 1.550826989485715006e-02 1.550827435007736538e-02 1.550813251590616761e-02 -4.848276443737494779e-01 5.218264205069997885e-01 -1.000018653675289970e+00 -1.550860708216095056e-02 1.550812250755179145e-02 1.550818069904815952e-02 1.550812032420809637e-02 1.550852442427486447e-02 1.000019068783035481e+00 -1.550837844017738214e-02 1.550849144952426255e-02 -1.000018692897745476e+00 -1.550712884811483554e-02 -1.550839666895770068e-02 -1.550839995417835349e-02 -1.550842951214303697e-02 1.000018668588457560e+00 -1.550812083693354874e-02 1.000019674290066884e+00 1.000018813837149523e+00 1.550862380665418878e-02 -1.550816601661343837e-02 -1.550817810491685045e-02 1.000018536327050844e+00 -1.550834886642860934e-02 -1.000019039665793086e+00 -1.550847042028892682e-02 -1.000017124979678762e+00 1.550883266876936471e-02 1.550898810021361651e-02 1.000003929912899991e+00 -1.550841193538088358e-02 -1.550857069191863974e-02 -1.550800323207625862e-02
-1.552380520870351270e-02 1.000015328422548810e+00 1.000002364410556011e+00 1.000002424767754805e+00 -1.000001982338722284e+00 -1.000002782918547606e+00 -1.000002150984476090e+00 1.552336450145750009e-02 -1.552336536881433228e-02 1.552314057526291667e-02 1.000002218745794424e+00 1.000002340350505170e+00 -1.000014783981594269e+00 1.000002239135012738e+00 -1.000002165048717861e+00 1.000002378986144080e+00 -1.000002199565891647e+00 1.552390061552287592e-02 3.393216845468993159e-01 1.000002120443025833e+00 1.000002216502130281e+00 -1.000002359611430247e+00 -1.000001971830364100e+00 -1.000015275067996035e+00 1.000014591225410143e+00 1.552383877418660012e-02 -1.000002446098626319e+00 -1.000002392365445969e+00 -1.000002254156951764e+00 -1.000002308994551337e+00 -4.996661700543321705e-01 -4.936877125996537718e-01 1.552391391141758233e-02 1.000002218101903262e+00 -1.000002458831018570e+00 -1.000002976939535770e+00 -1.000002648609999989e+00 -1.000002361949246188e+00 -1.552385693485473783e-02 1.000002219422038152e+00 -1.000002088276150225e+00 1.552384283934115858e-02 1.000002089600128485e+00 1.000002222817113928e+00 1.000002203150364144e+00 1.000002221595636342e+00 -1.552349759242192470e-02 1.000002033004368185e+00 -1.552385369469105013e-02 -1.552248921252302218e-02 -1.000002252800072267e+00 1.000002217481211098e+00 1.000002534480118666e+00 -1.552424927991052570e-02 1.000002394413833429e+00 1.552435331341633744e-02 1.000002504030560901e+00 1.552267598780632599e-02 -1.000002442366214828e+00 -1.000002551104366644e+00 -1.550841193538088358e-02 9.999999818247288230e-01 1.000002303626887690e+00 1.000002131681893447e+00
-1.552397240337588004e-02 1.000015456727409546e+00 1.000002483498720451e+00 1.000002541259693789e+00 -1.000002173918371540e+00 -1.000002831851655616e+00 -1.000002264884472192e+00 1.552352436864023501e-02 -1.552345595838221237e-02 1.552329286609717418e-02 1.000002339147998631e+00 1.000002463530184738e+00 -1.000014967771996721e+00 1.000002354069576826e+00 -1.000002285766429910e+00 1.000002506008713654e+00 -1.000002319573298548e+00 1.552398573151190543e-02 3.393213500638025959e-01 1.000002241409851944e+00 1.000002334688326888e+00 -1.000002410293606703e+00 -1.000002011867576757e+00 -1.000015390225138967e+00 1.000014797101461461e+00 1.552399762745547071e-02 -1.000002564535166893e+00 -1.000002578544605614e+00 -1.000002446049313098e+00 -1.000002500049928855e+00 -4.996662958973767110e-01 -4.936881899987156097e-01 1.552400360691479943e-02 1.000002331084137497e+00 -1.000002503385701180e+00 -1.000003083528140380e+00 -1.000002765783700731e+00 -1.000002483674426568e+00 -1.552401892548493922e-02 1.000002335980546775e+00 -1.000002278513622667e+00 1.552400492417250685e-02 1.000002114596474589e+00 1.000002409530594605e+00 1.000002315832322353e+00 1.000002343574793340e+00 -1.552366390892805266e-02 1.000002155048868469e+00 -1.552395202873390646e-02 -1.552257194351490746e-02 -1.000002372877881296e+00 1.000002333572760360e+00 1.000002586465013943e+00 -1.552439527490563631e-02 1.000002506340242459e+00 1.552451612216697828e-02 1.000002609991991864e+00 1.552283642921204777e-02 -1.000002575824663786e+00 -1.000002669335830596e+00 -1.550857069191863974e-02 1.000002303626887690e+00 1.000000208211509589e+00 1.000002245898629516e+00
-1.552363879762243964e-02 1.000015480510864974e+00 1.000002316067804875e+00 1.000002371088077879e+00 -1.000002002254646749e+00 -1.000002729758049602e+00 -1.000002038471193844e+00 1.552319681252907480e-02 -1.552312064281507684e-02 1.552301927689550554e-02 1.000002170579504135e+00 1.000002364843256775e+00 -1.000014830260756105e+00 1.000002187543861387e+00 -1.000002181693692593e+00 1.000002335475817405e+00 -1.000002149677011731e+00 1.552365474833497516e-02 3.393218721213179800e-01 1.000002065086254222e+00 1.000002169702367771e+00 -1.000002319359676761e+00 -1.000001911804339505e+00 -1.000015363988854933e+00 1.000014653246152019e+00 1.552372456198679133e-02 -1.000002409745739396e+00 -1.000002405062845545e+00 -1.000002286670511165e+00 -1.000002268396340765e+00 -4.996660355497781758e-01 -4.936879980233457310e-01 1.552367255298596829e-02 1.000002169389606621e+00 -1.000002403732403566e+00 -1.000002984179709342e+00 -1.000002667134036960e+00 -1.000002318413640845e+00 -1.552369417175922250e-02 1.000002177638717349e+00 -1.000002050614091198e+00 1.552367422572551760e-02 1.000001958172705097e+00 1.000002176968312506e+00 1.000002152409223743e+00 1.000002179799968083e+00 -1.552333492121225379e-02 1.000001989696678750e+00 -1.552370095400748030e-02 -1.552230534514848111e-02 -1.000002137896601750e+00 1.000002170888825148e+00 1.000002415075335493e+00 -1.552406316052789594e-02 1.000002339872949397e+00 1.552418508106932077e-02 1.000002450057265735e+00 1.552249529761177103e-02 -1.000002398154025141e+00 -1.000002495473729436e+00 -1.550800323207625862e-02 1.000002131681893447e+00 1.000002245898629516e+00 9.999998823541417226e-01


==> supplement/G72.txt <==
0 0 0 1 1 0 0 0 0 0 0 1 1 1 0 1 0 0 1 0 1 0 1 0 0 0 0 0 1 1 0 1 1 1 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 1 0 0 0
0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 1 1 0 0 0 0 1 0 0 0 1 1 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0
0 1 0 1 0 0 1 0 0 0 0 0 0 1 0 0 0 1 1 0 0 0 0 0 1 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 1 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 1 0 0
1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 1 0 0 0 1 0 0 0 0 0 1 0 0 0 1 1 0 1 1 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0
1 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 1 0 0 0 1 1 0 1 0 0 0 0 1 0 0 0 1 0 0 0 0 0 1 0 0 0 0
0 0 0 0 1 0 1 1 1 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 1 0 0 1 1 1 0 1 0 1 0 0 1 1 0 0 0 0 1 0 1 1 1 0 0 1 0 0 0 1 0 0 0 0 1 0 0 1
0 0 1 0 0 1 0 1 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 1 1 0 1 1 0 0 0 0 1 1 1 0 0 1 1 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0
0 0 0 0 1 1 1 0 0 0 1 0 0 1 0 0 1 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0
0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 1 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 1 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 1 0 1 0 0 0 1 1 0 0 0 0 0 0 0 1 0 0 1 0 0 0 1 1 0 1 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 1 0 0
0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 1 0 1 0 0 0 0 1 0 0 0 1 0 0 0 1 0 1 0
1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 1 0 1 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0 0 0 0 0 1 0 0 0 0 0 0 1 1 1 0 1 0 1 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1
1 0 1 0 0 1 1 1 0 0 0 0 1 0 1 0 1 0 1 0 0 0 0 0 1 1 0 0 0 0 0 0 1 0 1 0 0 0 1 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 1 0 0 0 0 1 0 0 0 1 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 1 0 1 0 1 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 1 0 0 0 1 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 1 1 1 0 1 0 0 0 0 0 1 0 1 0 0 0 1 0 0 0
0 0 0 1 1 0 0 1 1 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 1 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 1 1 0 0 1 0 0 0 0 0 0 0 0 1 0
0 0 1 1 0 1 0 1 0 0 0 0 1 0 1 1 1 0 0 0 1 0 0 0 0 1 1 1 0 0 0 0 0 0 1 0 0 1 1 0 0 0 0 0 1 1 0 0 0 0 1 0 0 0 1 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1
1 0 1 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 1 0 1 0 0 0 1 0 0 0
0 0 0 0 1 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 1 0 0 1 1 0 0 0 1 0 0 0 1 0 0 1 0 1 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1
1 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 1 0 1 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 1 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 1 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 1 0 0 0
1 1 0 1 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0
0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 1 0 0 1 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1
0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 1 1 0 0 1 0 1 0 1 0 0 1 1 1 0 0 0 0 0 0 1 0 1 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1
0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 1 1 0 0 0 0 0 1 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 1 1 1 0 0 0 1 0 0 0 0 1 1 0 1 0 0 1 0 0 0 0 0 0 1 0 0 1 0 0 0
0 0 0 1 0 0 1 0 0 1 0 0 1 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0
0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1
1 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 1 0 0
1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 1 0 0 1 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 1
0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 1 1 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 1 0 1 0 0
1 1 1 1 0 0 1 0 0 1 0 0 0 1 1 0 0 0 1 1 1 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0
1 0 0 0 0 1 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 1 1 0 0 0
1 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 1 0 0 0 0 1 0 1 1 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 1 0 0 1 1 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0
0 1 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 1 1 0 0 0 0 1 0 0 0 1 0 1 0 0 0 1 0 1 0 1 0 0 1 1 0 0 0 0 0 0 0 0 0 0 1 0 1 1 0 0 1
0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0
0 0 0 1 0 1 0 0 0 0 0 1 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1
0 0 0 0 0 1 1 0 0 0 0 1 0 1 0 0 0 1 0 0 0 0 0 1 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0
1 0 0 1 1 1 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 1 0 1 1 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 1 0
0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 1 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0
0 1 0 0 1 1 1 0 1 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 1 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1
0 1 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 1 0 0
0 0 0 1 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 1 0 1 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0
0 0 1 0 0 0 0 0 1 1 1 0 0 0 0 0 0 1 0 0 1 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 1 1 0 0 0 1 0 1 0 0 0 0 0 0 0 1 1 0 0
0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 1 0 1 1 0 0 0 0 0 1 0 0 1 0 0 1 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 1 1 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0
0 1 0 0 0 1 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 1 0 0 1 0 0 1
0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 1 0 1 0 0 0 0 0 0 1 1 0 1 0 1 0 0 0 0
0 0 1 0 1 0 1 0 0 1 0 0 0 1 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0
1 0 0 1 1 0 0 0 0 0 1 1 0 0 1 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 1 1 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0
0 1 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0
0 1 0 0 1 1 1 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 1 1 0 1 0 0 0 0 0 0 0 0 0 1 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1
0 0 1 0 0 0 1 0 0 1 1 1 0 0 1 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 1 0 0 0 1 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0
0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 1 0 0 0 0 1 1 0 0 0 0 1 0 1 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0
0 1 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 1 0 1 0 0 1 0 1 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0
1 0 1 0 1 0 1 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 1 0 0 0 0 0 1 0 0 1 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 1 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 1
0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 1 0 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 1 0 0 1 0 0 0
0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1
0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 1 0 1 0 0 0 1 0 0 0 1 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0
0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 1 1 0 0
0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 1 0 0 0 0 0 1
1 0 1 0 0 1 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 1 0 0 0 0 1 0
0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 1 0 1 1 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 1 1 0 1 0 0 0 0 0 0 1 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 1 0 0 0 1 1 0 0 0 0 1 0 0 0
0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0
0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 1 1 1 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 1 0 0 0 0 1 1 0 0 0 1 0 0 0 0 0 0 0 1 0 0
1 0 0 1 0 1 0 0 0 1 1 0 0 0 0 1 0 0 1 0 0 1 0 1 0 1 0 1 1 0 0 0 0 1 0 1 0 0 0 0 0 0 0 1 1 0 0 1 0 0 1 0 0 1 0 0 0 0 1 0 0 1 0 0 0 1 1 0 0 0 0 0
0 0 1 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 1 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 1 0 0 0 1
0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0
0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 1 0 1 0 0 0 1 1 0 0 1 0 1 0 0 0 0 0 1 0 1 0 0 0 1 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 1 0 1 0 0 1 0 0 0 0 0 0 1 0 0


==> supplement/G72PhiA.txt <==
1.000020875905795581e+00 1.302519552491728239e-01 3.938392468454043338e-01 -3.938246956110219021e-01 3.401727972668175393e-02 1.302444038158799555e-01 7.208907408927240912e-01 -3.008131616225011018e-01 1.302498181621522810e-01 9.999775083940065645e-01 1.302412129352456260e-01 -9.999801279410901467e-01 -9.999859937277815192e-01 -1.302467613080685593e-01 9.999872311596909036e-01 1.302444108963170810e-01 -1.302460799320936113e-01 -1.302436818786739392e-01 1.302555072815777260e-01 -1.302452060668112810e-01 1.302446737244473407e-01 4.466175781390547828e-01 -1.302492101072696418e-01 -4.466242402466943373e-01 1.302420837151450628e-01 1.302409235195181036e-01 1.302493984750734690e-01 1.302454924024702976e-01 1.302477336992113321e-01 -7.657804623491737406e-01 9.999996543496820767e-01 -1.302474436778141842e-01 -9.999783517756080098e-01 -6.422912390441078978e-01 -1.302549595682779837e-01 -9.999883907223937607e-01 -1.302466392793205918e-01 9.999912664550849595e-01 1.302400997969574981e-01 -2.580254641246222946e-01 4.606933265342535999e-01 -9.999842841906171342e-01 2.196104566666061131e-01 1.404021350955309000e-01 -1.302444291354079020e-01 1.302432054942215256e-01 7.657780051807769883e-01 -1.302476691505160822e-01 1.302444278996700011e-01 1.302504379620956221e-01 1.302422874584900359e-01 -1.302350766843512198e-01 -1.302462466882169378e-01 -1.302419611275442146e-01 1.302481093947894242e-01 -1.302422408780328222e-01 -1.302451075875405984e-01 1.302516291894187939e-01 1.302432617842614326e-01 -4.606438199525509369e-01 -4.018753315830860262e-01 2.376219862106231928e-01 -1.302364596399462615e-01 -9.999968051770974364e-01 -1.302467603576724919e-01 9.999835686471928442e-01 1.302417284217384230e-01 1.302444325379153722e-01 -1.302418130442657696e-01 -6.351065777098752196e-01 3.443555906188919824e-01 9.999923579503928739e-01
1.302519552491728239e-01 1.000035009244078177e+00 -4.758933169115957540e-01 4.759046611807012939e-01 -8.357220817429753534e-01 9.999926366840466985e-01 -1.488536512309998339e-01 1.891201369411743549e-01 9.999786987911226666e-01 1.302700320655921229e-01 9.999897902790622073e-01 -1.302558048257239642e-01 -1.302612582675315989e-01 -9.999949428615741986e-01 1.302511940338647589e-01 9.999962761860352600e-01 -9.999938867591307012e-01 -9.999914872354503936e-01 9.999903568769329398e-01 -9.999962104464303891e-01 9.999916802283450590e-01 -4.231142276676844727e-01 -1.000002148797510371e+00 4.231007069160183653e-01 9.999911077987938546e-01 9.999898231704379414e-01 9.999904188154089546e-01 9.999905303876772678e-01 9.999920814364248178e-01 1.039352861844050763e-01 1.302557249973508025e-01 -9.999993325094855834e-01 -1.302632580699973619e-01 -4.879479530676115173e-01 -1.000000639099297040e+00 -1.302592885510424903e-01 -9.999915159662499109e-01 1.302590068038683713e-01 9.999943238746334950e-01 -3.140040968139721778e-01 6.695440077909269316e-01 -1.302562764195006051e-01 -6.501234372823414542e-01 -7.293398432220670191e-01 -9.999908829490626871e-01 9.999907371044080007e-01 -1.039354050317655986e-01 -9.999705184571576755e-01 9.999916644775049823e-01 9.999996560225685727e-01 9.999900152323334401e-01 -9.999869647049032251e-01 -9.999841276738230533e-01 -9.999886540761862008e-01 9.999934691656937602e-01 -9.999876807490994945e-01 -9.999946327174548122e-01 9.999996486845875721e-01 9.999890421987160938e-01 -6.695919052692386186e-01 -7.283632547804043122e-01 5.641164731580293745e-01 -1.000008758577385137e+00 -1.302574260090928193e-01 -9.999897553881448298e-01 1.302559373988731728e-01 9.999879372004463196e-01 9.999903336300485224e-01 -9.999911949368014419e-01 2.346214549817716433e-01 2.995470964620880819e-02 1.302559826374497520e-01
3.938392468454043338e-01 -4.758933169115957540e-01 9.999986964803114775e-01 -9.999614829446189512e-01 3.116297140068775562e-01 -4.758846118303072803e-01 1.147498923375759872e-01 -1.550442205289698228e-01 -4.758740490712887738e-01 3.938163652057518616e-01 -4.758850566107554192e-01 -3.938391103003848204e-01 -3.938315783372003942e-01 4.758849518582145000e-01 3.938516360450682319e-01 -4.758878264556941629e-01 4.758858104475892636e-01 4.758856494499336676e-01 -4.758755878417622043e-01 4.758846919995157743e-01 -4.758843468637524721e-01 4.572109514016899356e-01 4.758883351923726690e-01 -4.571591403533824538e-01 -4.758841179889255479e-01 -4.758854786604044818e-01 -4.758803252336977208e-01 -4.758828183050322624e-01 -4.758826834667926331e-01 -6.280170946731560289e-01 3.938372186373503836e-01 4.758877091836019035e-01 -3.938277680032530870e-01 -3.615176400702280884e-02 4.758817680983824516e-01 -3.938367196983497687e-01 4.758817398387905628e-01 3.938370401739857973e-01 -4.758883648618912887e-01 3.480895336074384949e-01 -1.454462639923386202e-01 -3.938416916998357942e-01 6.842091540454939835e-01 6.952867759633210021e-01 4.758842828212605514e-01 -4.758847709934587167e-01 6.280288239278798423e-01 4.758723440359617918e-01 -4.758799649723810532e-01 -4.758906877549109460e-01 -4.758852218091180197e-01 4.758864949233312380e-01 4.758785159001671095e-01 4.758852348524296727e-01 -4.758821212711639714e-01 4.758832239988073920e-01 4.758864294911133719e-01 -4.758869786978268124e-01 -4.758798245603538812e-01 1.454749163992877514e-01 2.042555754188695449e-01 -4.003749076821456337e-02 4.758994932003691725e-01 -3.938411314548843634e-01 4.758785885509781988e-01 3.938422426902518092e-01 -4.758862821688666367e-01 -4.758836654335173999e-01 4.758858304402132644e-01 -7.587081345752744177e-01 -6.404289937135970723e-02 3.938416566273341690e-01
-3.938246956110219021e-01 4.759046611807012939e-01 -9.999614829446189512e-01 9.999784291793524238e-01 -3.116406836671118952e-01 4.758958827253012003e-01 -1.147650734737752920e-01 1.550298450296575536e-01 4.758858572614531046e-01 -3.938019015445848314e-01 4.758967929403733477e-01 3.938247139476754866e-01 3.938172411750621715e-01 -4.758962344584040105e-01 -3.938371479647714279e-01 4.758994413261916079e-01 -4.758974772912634155e-01 -4.758972956403841326e-01 4.758869050023646352e-01 -4.758957334374086523e-01 4.758957161227479471e-01 -4.572169215984016599e-01 -4.759003324332292117e-01 4.571645239232531854e-01 4.758955110908287267e-01 4.758968805261287738e-01 4.758916932045852977e-01 4.758943623366090336e-01 4.758940820734773314e-01 6.280058776314875191e-01 -3.938224489072254531e-01 -4.758993553052479064e-01 3.938130069974816183e-01 3.614168338570204059e-02 -4.758935238365074039e-01 3.938220772931967373e-01 -4.758931307153608237e-01 -3.938225899840609445e-01 4.758997903949684360e-01 -3.480779956613948012e-01 1.454556790083958162e-01 3.938270910538854142e-01 -6.842194497067620729e-01 -6.952793164807715698e-01 -4.758957521755259878e-01 4.758962682048469284e-01 -6.280175020868871139e-01 -4.758837040488963499e-01 4.758911451591703035e-01 4.759020871055258950e-01 4.758965984045804287e-01 -4.758980686577886088e-01 -4.758899544895790479e-01 -4.758964838050003809e-01 4.758933133157345896e-01 -4.758945674938435122e-01 -4.758977343203903976e-01 4.758986356715403931e-01 4.758912310203620155e-01 -1.454845345249351773e-01 -2.042658011030258070e-01 4.004800355743515228e-02 -4.759108595183336732e-01 3.938266566248254108e-01 -4.758903443385902876e-01 -3.938274284948087289e-01 4.758979377808575384e-01 4.758952542398750540e-01 -4.758972534077927641e-01 7.586970610319279107e-01 6.406163604689744939e-02 -3.938272654148496366e-01
3.401727972668175393e-02 -8.357220817429753534e-01 3.116297140068775562e-01 -3.116406836671118952e-01 9.999955890363179112e-01 -8.357084635487309621e-01 3.131195537860191891e-01 -3.533849244658107680e-01 -8.356940696111646583e-01 3.399531607739447736e-02 -8.357042506437111218e-01 -3.401892593562798328e-02 -3.401041535929078680e-02 8.357069495444723328e-01 3.402332057743995275e-02 -8.357102294797525976e-01 8.357083702446262974e-01 8.357057564156492591e-01 -8.357020419313969661e-01 8.357091113331380772e-01 -8.357064026423143277e-01 5.873802739331881462e-01 8.357170908853209790e-01 -5.873653144007522364e-01 -8.357078121429195594e-01 -8.357047920307167921e-01 -8.357042585297975723e-01 -8.357058682810755146e-01 -8.357056298491856161e-01 -2.682054961150961980e-01 3.401973421905273021e-02 8.357116330144032101e-01 -3.400707885751939191e-02 3.236701859278827142e-01 8.357139337369183796e-01 -3.401320911838836419e-02 8.357056815555984342e-01 3.401407813281489417e-02 -8.357094236686746225e-01 1.497226514582583601e-01 -5.052575352996866442e-01 -3.401936587941396112e-02 4.858512923470415523e-01 5.650497234235563049e-01 8.357049204811979326e-01 -8.357048407168282678e-01 2.681854927322571691e-01 8.356875577967225466e-01 -8.357074274651142831e-01 -8.357109431960322299e-01 -8.357057089154982243e-01 8.357032720001701387e-01 8.356989387841650130e-01 8.357036583731665136e-01 -8.357070269028982201e-01 8.357033648786575952e-01 8.357067541713160130e-01 -8.357112421999214336e-01 -8.357071085553080536e-01 5.053139112244122710e-01 5.640807777198936224e-01 -7.283442873557705033e-01 8.357212167162600958e-01 -3.401657938637576289e-02 8.357042448538070101e-01 3.401821202352594414e-02 -8.357068670903813334e-01 -8.357062063627169746e-01 8.357067386636354289e-01 -7.035747776572115475e-02 1.343126492655996040e-01 3.401867835440024190e-02
1.302444038158799555e-01 9.999926366840466985e-01 -4.758846118303072803e-01 4.758958827253012003e-01 -8.357084635487309621e-01 9.999993897300961665e-01 -1.488528478700540947e-01 1.891162983498258787e-01 9.999589159771705704e-01 1.302625882094700649e-01 9.999696730848768311e-01 -1.302484002008963138e-01 -1.302537150450208958e-01 -9.999751814267054950e-01 1.302436248663317586e-01 9.999767495133162765e-01 -9.999743366010295231e-01 -9.999718026964992124e-01 9.999706561401712213e-01 -9.999765829348966628e-01 9.999720033336002567e-01 -4.231107925380749868e-01 -9.999824144407739590e-01 4.230978820749881075e-01 9.999714958702869971e-01 9.999698559195652203e-01 9.999706496740601303e-01 9.999707314461651064e-01 9.999727756997648376e-01 1.039382361350440626e-01 1.302480480483625969e-01 -9.999795265879811712e-01 -1.302555390846150130e-01 -4.879343928392796959e-01 -9.999813447638380426e-01 -1.302515065423539287e-01 -9.999719834552353026e-01 1.302516402684330277e-01 9.999744216297665744e-01 -3.139983774921320525e-01 6.695277423934427041e-01 -1.302486429039358962e-01 -6.501122098503602231e-01 -7.293247824443028771e-01 -9.999713471633029371e-01 9.999713508678368390e-01 -1.039375858571897487e-01 -9.999504515311820052e-01 9.999716452841594938e-01 9.999800721142426685e-01 9.999704284381178976e-01 -9.999671126759857032e-01 -9.999645833674387640e-01 -9.999688120849443695e-01 9.999737290345646068e-01 -9.999677807804300267e-01 -9.999747783541953483e-01 9.999796479471946276e-01 9.999693074574281804e-01 -6.695756702601967092e-01 -7.283459967561252135e-01 5.641046537308030961e-01 -9.999890449199549947e-01 -1.302501128299486111e-01 -9.999700403044334829e-01 1.302484189051351104e-01 9.999679263763860959e-01 9.999705799169394949e-01 -9.999712556060031954e-01 2.346186856632628548e-01 2.995297028403664033e-02 1.302482789844847666e-01
7.208907408927240912e-01 -1.488536512309998339e-01 1.147498923375759872e-01 -1.147650734737752920e-01 3.131195537860191891e-01 -1.488528478700540947e-01 9.999891591436995686e-01 -5.799342679989686333e-01 -1.488431633332840676e-01 7.208633635856399602e-01 -1.488553762791831048e-01 -7.208617469345798279e-01 -7.208702199921774856e-01 1.488528163985078923e-01 7.208648504001436974e-01 -1.488551645640486532e-01 1.488532375885494308e-01 1.488545166720233182e-01 -1.488476046823040133e-01 1.488567707570500331e-01 -1.488528001560907865e-01 1.675136371055556406e-01 1.488517210956566694e-01 -1.675405076785549674e-01 -1.488544857708113678e-01 -1.488544013912138364e-01 -1.488490193370657078e-01 -1.488519378019790840e-01 -1.488506626679484135e-01 -4.867228996540262642e-01 7.208825821833337866e-01 1.488523970358096860e-01 -7.208647880116850759e-01 -3.631822627048458818e-01 1.488511968469027058e-01 -7.208715208331269997e-01 1.488526189538374733e-01 7.208734896048496488e-01 -1.488565563574686668e-01 -5.371148064124663390e-01 1.815992966083427862e-01 -7.208679201082096588e-01 -5.950209953044580807e-02 4.195065021427161756e-01 1.488534044141293644e-01 -1.488543404232899048e-01 4.867225751606816253e-01 1.488424188397254877e-01 -1.488522579276772007e-01 -1.488513727653908159e-01 -1.488545990113396000e-01 1.488579720947840468e-01 1.488507751896141484e-01 1.488530504057463955e-01 -1.488541054110230077e-01 1.488537807626001130e-01 1.488526853013580342e-01 -1.488491054086102106e-01 -1.488560397247904177e-01 -1.815266822562306703e-01 -1.227653423744581307e-01 -4.148485822519053928e-02 1.488630213823065596e-01 -7.208783270539619314e-01 1.488515004887437931e-01 7.208662664205495174e-01 -1.488498651729588118e-01 -1.488521727027825592e-01 1.488554130265834219e-01 -3.560020523466443376e-01 6.234762085763206896e-01 7.208744291805908588e-01
-3.008131616225011018e-01 1.891201369411743549e-01 -1.550442205289698228e-01 1.550298450296575536e-01 -3.533849244658107680e-01 1.891162983498258787e-01 -5.799342679989686333e-01 1.000024287656787081e+00 1.891174797166729760e-01 -3.008101852135509624e-01 1.891192587219643340e-01 3.008071299143189603e-01 3.008114242831120277e-01 -1.891156505195873416e-01 -3.008011921002168854e-01 1.891192935375536621e-01 -1.891204013207453405e-01 -1.891177214289566366e-01 1.891131213338556327e-01 -1.891222823821613330e-01 1.891197925246137224e-01 -8.007758722999742940e-05 -1.891206740545043896e-01 6.920280847009041363e-05 1.891176805339019884e-01 1.891164384616344785e-01 1.891130015297889932e-01 1.891170017646285617e-01 1.891203189264525630e-01 2.529389577253162158e-01 -3.008140310335987166e-01 -1.891174105903073444e-01 3.008137824568782315e-01 -5.687395956287792653e-02 -1.891234198066808481e-01 3.008109934097102922e-01 -1.891196244612150523e-01 -3.008112071402506693e-01 1.891187959927915774e-01 4.968740315625226889e-01 -1.413560551010553668e-01 3.008136806999314738e-01 1.251345445204102291e-01 -4.597732568749868243e-01 -1.891237718327608286e-01 1.891202195724425161e-01 -2.529206134912757031e-01 -1.891115086194120054e-01 1.891113497885545947e-01 1.891192321378493690e-01 1.891175341408824206e-01 -1.891185372282197796e-01 -1.891138227290815321e-01 -1.891123624292976313e-01 1.891173215021008658e-01 -1.891165673498339528e-01 -1.891154831175051176e-01 1.891126997751584604e-01 1.891213514697535625e-01 1.412767889333690075e-01 8.250607937720705332e-02 8.176541016406843609e-02 -1.891254225334701167e-01 3.008121097428981261e-01 -1.891138332134718048e-01 -3.008137188723311040e-01 1.891157528465055304e-01 1.891192868615105827e-01 -1.891175142118238506e-01 1.683228837568795655e-01 -7.809242994262319826e-01 -3.008111078042759456e-01
1.302498181621522810e-01 9.999786987911226666e-01 -4.758740490712887738e-01 4.758858572614531046e-01 -8.356940696111646583e-01 9.999589159771705704e-01 -1.488431633332840676e-01 1.891174797166729760e-01 9.999742232788128016e-01 1.302679002293048727e-01 9.999562090296402195e-01 -1.302537787146557935e-01 -1.302593416017542860e-01 -9.999614711732074390e-01 1.302491550383911290e-01 9.999627460114500765e-01 -9.999607092733160396e-01 -9.999580269850737446e-01 9.999570125831536149e-01 -9.999629864556870418e-01 9.999585423944468143e-01 -4.231032622597336035e-01 -9.999688647836079136e-01 4.230896896725249712e-01 9.999577668698829136e-01 9.999558864522067880e-01 9.999569582903446996e-01 9.999569072820183591e-01 9.999588027092544129e-01 1.039300391351445363e-01 1.302535470565134024e-01 -9.999656777522250017e-01 -1.302612121147129487e-01 -4.879287239935821696e-01 -9.999674034116737831e-01 -1.302570653264290834e-01 -9.999582821431877155e-01 1.302571601225413211e-01 9.999607119768980645e-01 -3.139873001688808229e-01 6.695091999049743725e-01 -1.302540455453675694e-01 -6.501021653870631134e-01 -7.293099768836637242e-01 -9.999577012834568457e-01 9.999575751648642763e-01 -1.039295278700963499e-01 -9.999363826758690399e-01 9.999579564797115294e-01 9.999662436918119734e-01 9.999561242944126072e-01 -9.999536763402808726e-01 -9.999507353516845498e-01 -9.999549333131158013e-01 9.999598679316160643e-01 -9.999540304849344752e-01 -9.999608192686227914e-01 9.999661779933833872e-01 9.999557330512098829e-01 -6.695571300601753650e-01 -7.283271489302861612e-01 5.640860157570894984e-01 -9.999753276941585334e-01 -1.302554956855674073e-01 -9.999567110634779432e-01 1.302537856051574350e-01 9.999542099374932880e-01 9.999567795985925267e-01 -9.999577520603369907e-01 2.346116530438397407e-01 2.995438544830699226e-02 1.302538718312954980e-01
9.999775083940065645e-01 1.302700320655921229e-01 3.938163652057518616e-01 -3.938019015445848314e-01 3.399531607739447736e-02 1.302625882094700649e-01 7.208633635856399602e-01 -3.008101852135509624e-01 1.302679002293048727e-01 9.999783971899099955e-01 1.302593688680262485e-01 -9.999528955401424390e-01 -9.999587826900718790e-01 -1.302645156834632001e-01 9.999601080375245532e-01 1.302624502404178541e-01 -1.302637054723287668e-01 -1.302617558582161161e-01 1.302735845547991211e-01 -1.302632093846079475e-01 1.302629454383906205e-01 4.466001022932632458e-01 -1.302671215694057305e-01 -4.466073427436052512e-01 1.302599034212276186e-01 1.302588316452020223e-01 1.302673908963379590e-01 1.302632710090929902e-01 1.302656956775355424e-01 -7.657618259693059759e-01 9.999725201657526652e-01 -1.302654193829753115e-01 -9.999514044696908854e-01 -6.423034859298116794e-01 -1.302725676699691693e-01 -9.999613614767475234e-01 -1.302642921378949215e-01 9.999642964473753892e-01 1.302580796570298183e-01 -2.580442929762052362e-01 4.607139169945757007e-01 -9.999573044268160738e-01 2.195966694818489162e-01 1.403811533653582244e-01 -1.302622474324603152e-01 1.302614144232862869e-01 7.657596397411111644e-01 -1.302656771011680703e-01 1.302624489398447605e-01 1.302678583010443980e-01 1.302603230948775059e-01 -1.302532532159408896e-01 -1.302643460552463939e-01 -1.302598341731217302e-01 1.302660362342418776e-01 -1.302604568906629845e-01 -1.302631413155539153e-01 1.302693816047869602e-01 1.302611002881522151e-01 -4.606643861437753062e-01 -4.018952372356399128e-01 2.376465393961079975e-01 -1.302545550905864491e-01 -9.999696486415189378e-01 -1.302649543314791103e-01 9.999563817065756366e-01 1.302596148607993443e-01 1.302625780657768462e-01 -1.302597183736363406e-01 -6.350880914563655777e-01 3.443641242167286842e-01 9.999655446504296386e-01
1.302412129352456260e-01 9.999897902790622073e-01 -4.758850566107554192e-01 4.758967929403733477e-01 -8.357042506437111218e-01 9.999696730848768311e-01 -1.488553762791831048e-01 1.891192587219643340e-01 9.999562090296402195e-01 1.302593688680262485e-01 9.999941732090672497e-01 -1.302448880046043200e-01 -1.302503570035020986e-01 -9.999723008098810872e-01 1.302402474288059664e-01 9.999739041606529044e-01 -9.999712696224863917e-01 -9.999690146543663838e-01 9.999677682252585686e-01 -9.999736154195304483e-01 9.999691222032183191e-01 -4.231108208427175610e-01 -9.999795444091158503e-01 4.230969526085001098e-01 9.999681306461764008e-01 9.999670790250553276e-01 9.999676384017989195e-01 9.999678923246381190e-01 9.999696954734625942e-01 1.039384079491482982e-01 1.302445867464201712e-01 -9.999764437395688432e-01 -1.302525077535668097e-01 -4.879306615673177916e-01 -9.999779707764889780e-01 -1.302481164342121356e-01 -9.999688937252889653e-01 1.302481545624389336e-01 9.999716866439652962e-01 -3.139967158704863870e-01 6.695259691637954758e-01 -1.302449803701078712e-01 -6.501123716920482742e-01 -7.293232738271072657e-01 -9.999687544440942766e-01 9.999685718715756177e-01 -1.039390032609490699e-01 -9.999477087115715701e-01 9.999688737736106559e-01 9.999770587080378803e-01 9.999672119722095021e-01 -9.999643643388856917e-01 -9.999616036542371411e-01 -9.999663822080697706e-01 9.999707992783632982e-01 -9.999648941574007521e-01 -9.999719579413315351e-01 9.999768508986921489e-01 9.999663223631394260e-01 -6.695738062738507690e-01 -7.283445323148668438e-01 5.641025004862482151e-01 -9.999862893716326973e-01 -1.302465054263077793e-01 -9.999672515176064591e-01 1.302451818663819538e-01 9.999654711682207653e-01 9.999675546812394344e-01 -9.999689676056855436e-01 2.346194717612334890e-01 2.995199098265015347e-02 1.302448690098123030e-01
-9.999801279410901467e-01 -1.302558048257239642e-01 -3.938391103003848204e-01 3.938247139476754866e-01 -3.401892593562798328e-02 -1.302484002008963138e-01 -7.208617469345798279e-01 3.008071299143189603e-01 -1.302537787146557935e-01 -9.999528955401424390e-01 -1.302448880046043200e-01 9.999838556577799187e-01 9.999612005161777617e-01 1.302505412913625982e-01 -9.999625429916868535e-01 -1.302482903005950654e-01 1.302498265124266974e-01 1.302475784282208504e-01 -1.302592780595958899e-01 1.302488197499794276e-01 -1.302485605416927594e-01 -4.466257278792853946e-01 1.302530259402931712e-01 4.466331852653469547e-01 -1.302457543875699675e-01 -1.302446024493183474e-01 -1.302532130769864238e-01 -1.302491200854967723e-01 -1.302516492983107066e-01 7.657877296831332448e-01 -9.999754704821591789e-01 1.302511584788793031e-01 9.999539503374018645e-01 6.422893331627838043e-01 1.302587685851702981e-01 9.999639921709508883e-01 1.302502837838085958e-01 -9.999667968616957614e-01 -1.302440529942723024e-01 2.580149363798525664e-01 -4.606853110965208331e-01 9.999595770132809758e-01 -2.196152234497431854e-01 -1.403978538753108685e-01 1.302479345634243169e-01 -1.302470606498127015e-01 -7.657855502736050646e-01 1.302513509448184614e-01 -1.302484957634776064e-01 -1.302541742192917240e-01 -1.302461016694388130e-01 1.302391221042656644e-01 1.302498792890410539e-01 1.302455432220521458e-01 -1.302518772041258155e-01 1.302460666330121641e-01 1.302487817052611907e-01 -1.302554063481848878e-01 -1.302466468753805950e-01 4.606358217437503400e-01 4.018642675713199885e-01 -2.376058987287087421e-01 1.302403118167303475e-01 9.999724390567660270e-01 1.302505779712719858e-01 -9.999590730103709024e-01 -1.302453779220074104e-01 -1.302482763705349600e-01 1.302457371904133243e-01 6.351000416712536678e-01 -3.443491534465415449e-01 -9.999678208510482946e-01
-9.999859937277815192e-01 -1.302612582675315989e-01 -3.938315783372003942e-01 3.938172411750621715e-01 -3.401041535929078680e-02 -1.302537150450208958e-01 -7.208702199921774856e-01 3.008114242831120277e-01 -1.302593416017542860e-01 -9.999587826900718790e-01 -1.302503570035020986e-01 9.999612005161777617e-01 9.999938723876605762e-01 1.302561103110660146e-01 -9.999683893153370473e-01 -1.302538200534997526e-01 1.302551367213162503e-01 1.302529908055662655e-01 -1.302649683882177445e-01 1.302542631967870956e-01 -1.302540609058274457e-01 -4.466153834937263700e-01 1.302585667026236182e-01 4.466225667252367582e-01 -1.302512652340972465e-01 -1.302500013618302088e-01 -1.302588176369947337e-01 -1.302547405131734837e-01 -1.302570401467850192e-01 7.657787781356185652e-01 -9.999807623015299907e-01 1.302565972337998423e-01 9.999595188914907062e-01 6.422937367903170935e-01 1.302642984434793927e-01 9.999693789413082179e-01 1.302558202444062951e-01 -9.999723069235105788e-01 -1.302496996317938360e-01 2.580270015615343526e-01 -4.606975426907580218e-01 9.999654896458712861e-01 -2.196061394234661013e-01 -1.403938942999303219e-01 1.302535892816904239e-01 -1.302525021364696611e-01 -7.657763853031613888e-01 1.302568614624923793e-01 -1.302538224710990677e-01 -1.302596058795775225e-01 -1.302514690344371284e-01 1.302445174522801341e-01 1.302555120768924268e-01 1.302510612339649876e-01 -1.302573470972187286e-01 1.302513739715971397e-01 1.302544570141207225e-01 -1.302607677750277360e-01 -1.302526259470133674e-01 4.606481124388138726e-01 4.018777803053427689e-01 -2.376224863989105374e-01 1.302458841525390432e-01 9.999780535834282835e-01 1.302561144483287692e-01 -9.999647362108993187e-01 -1.302509257078331428e-01 -1.302536909695394818e-01 1.302510749442711557e-01 6.350974582793639245e-01 -3.443572268549485171e-01 -9.999737242479870281e-01
-1.302467613080685593e-01 -9.999949428615741986e-01 4.758849518582145000e-01 -4.758962344584040105e-01 8.357069495444723328e-01 -9.999751814267054950e-01 1.488528163985078923e-01 -1.891156505195873416e-01 -9.999614711732074390e-01 -1.302645156834632001e-01 -9.999723008098810872e-01 1.302505412913625982e-01 1.302561103110660146e-01 1.000003993264967139e+00 -1.302461010899436111e-01 -9.999788423570062923e-01 9.999766537110676978e-01 9.999741879197791006e-01 -9.999730471584916680e-01 9.999789510942874715e-01 -9.999747639087825934e-01 4.231096951495172398e-01 9.999847850523584381e-01 -4.230960752568173611e-01 -9.999738029195595068e-01 -9.999723022304807252e-01 -9.999731245141878500e-01 -9.999732506365959228e-01 -9.999748920212216952e-01 -1.039346369352944083e-01 -1.302503275221788548e-01 9.999819376111217517e-01 1.302578741946680829e-01 4.879360731770933102e-01 9.999833979678637297e-01 1.302540711700881371e-01 9.999741500490043622e-01 -1.302537216091588790e-01 -9.999769313829898199e-01 3.140012105983288060e-01 -6.695325356816214102e-01 1.302507781774759066e-01 6.501137634269995580e-01 7.293252659490031542e-01 9.999739299068536313e-01 -9.999737809531897836e-01 1.039344869034760227e-01 9.999528467813185717e-01 -9.999739863111660743e-01 -9.999827687422569999e-01 -9.999727273720532272e-01 9.999698686368329037e-01 9.999667887706464864e-01 9.999712033975868275e-01 -9.999759609320291176e-01 9.999703116853958518e-01 9.999773229060207047e-01 -9.999826537863615306e-01 -9.999715370055869412e-01 6.695805778129105823e-01 7.283508446997232211e-01 -5.641065115955811171e-01 9.999914150509620070e-01 1.302519091825923847e-01 9.999726165608175954e-01 -1.302503830058059919e-01 -9.999701180748103990e-01 -9.999730406930371629e-01 9.999737506771123607e-01 -2.346197067459603880e-01 -2.995446991583764623e-02 -1.302506197835646140e-01
9.999872311596909036e-01 1.302511940338647589e-01 3.938516360450682319e-01 -3.938371479647714279e-01 3.402332057743995275e-02 1.302436248663317586e-01 7.208648504001436974e-01 -3.008011921002168854e-01 1.302491550383911290e-01 9.999601080375245532e-01 1.302402474288059664e-01 -9.999625429916868535e-01 -9.999683893153370473e-01 -1.302461010899436111e-01 9.999961489410451598e-01 1.302436427904143934e-01 -1.302450905766757427e-01 -1.302430048555497377e-01 1.302547588119233046e-01 -1.302442767838300208e-01 1.302438548115925632e-01 4.466305874882847693e-01 -1.302482969537217539e-01 -4.466377981770477956e-01 1.302411517938867613e-01 1.302400808350141215e-01 1.302486208505466425e-01 1.302445998747190914e-01 1.302468157905993518e-01 -7.657966713689408067e-01 9.999823016100621853e-01 -1.302465005357043015e-01 -9.999610007242053511e-01 -6.422877955757381185e-01 -1.302542536946411922e-01 -9.999711986660037022e-01 -1.302456963232282161e-01 9.999737298821712583e-01 1.302394585181186615e-01 -2.580007255385714515e-01 4.606759939605512000e-01 -9.999668359020016384e-01 2.196203107006697020e-01 1.404080954513863833e-01 -1.302433036830767665e-01 1.302423621233922968e-01 7.657945888213603114e-01 -1.302467869077194029e-01 1.302438005871852100e-01 1.302496235364612176e-01 1.302413485408485394e-01 -1.302344209062186731e-01 -1.302453475033494290e-01 -1.302411826508900194e-01 1.302472683429455047e-01 -1.302414986505477379e-01 -1.302444491957289452e-01 1.302510769861801310e-01 1.302421393778264713e-01 -4.606264479561508196e-01 -4.018598529971140754e-01 2.376016592654519588e-01 -1.302356069615750456e-01 -9.999792452909903595e-01 -1.302461591336947777e-01 9.999661238150717724e-01 1.302408022197446835e-01 1.302437760532960120e-01 -1.302408269695120302e-01 -6.350945809245760465e-01 3.443480443690943860e-01 9.999752562976282899e-01
1.302444108963170810e-01 9.999962761860352600e-01 -4.758878264556941629e-01 4.758994413261916079e-01 -8.357102294797525976e-01 9.999767495133162765e-01 -1.488551645640486532e-01 1.891192935375536621e-01 9.999627460114500765e-01 1.302624502404178541e-01 9.999739041606529044e-01 -1.302482903005950654e-01 -1.302538200534997526e-01 -9.999788423570062923e-01 1.302436427904143934e-01 1.000006107891010076e+00 -9.999780188848916840e-01 -9.999756881103503137e-01 9.999745372820432188e-01 -9.999802881974534374e-01 9.999758308176830424e-01 -4.231125154478161399e-01 -9.999860893274935547e-01 4.230987849912009602e-01 9.999750604112525032e-01 9.999734569883617086e-01 9.999744027891137588e-01 9.999744428425211273e-01 9.999763307290867598e-01 1.039384804520093186e-01 1.302479690865564199e-01 -9.999832985468448676e-01 -1.302557201140617793e-01 -4.879349771428577731e-01 -9.999849605111853501e-01 -1.302517985645932908e-01 -9.999755340020961558e-01 1.302515017862950764e-01 9.999783704315818866e-01 -3.139988074223089565e-01 6.695307594303629983e-01 -1.302486608702875526e-01 -6.501149710382215785e-01 -7.293287857978771882e-01 -9.999748238856308591e-01 9.999749101262749296e-01 -1.039385415837014437e-01 -9.999543404960874460e-01 9.999756580236185410e-01 9.999836598715028391e-01 9.999739785835199957e-01 -9.999709886629033484e-01 -9.999684620821182035e-01 -9.999728183629960077e-01 9.999776093944097166e-01 -9.999716584830593558e-01 -9.999785653357123882e-01 9.999836036614158097e-01 9.999730774933501820e-01 -6.695785878290405613e-01 -7.283491604830177879e-01 5.641068297668513365e-01 -9.999928463819284241e-01 -1.302498393705647239e-01 -9.999739531361868661e-01 1.302483958270396758e-01 9.999716338382966807e-01 9.999742035722515299e-01 -9.999755028059688078e-01 2.346204400241620747e-01 2.995130349170775641e-02 1.302486598512974658e-01
-1.302460799320936113e-01 -9.999938867591307012e-01 4.758858104475892636e-01 -4.758974772912634155e-01 8.357083702446262974e-01 -9.999743366010295231e-01 1.488532375885494308e-01 -1.891204013207453405e-01 -9.999607092733160396e-01 -1.302637054723287668e-01 -9.999712696224863917e-01 1.302498265124266974e-01 1.302551367213162503e-01 9.999766537110676978e-01 -1.302450905766757427e-01 -9.999780188848916840e-01 1.000002507726793999e+00 9.999731024642593002e-01 -9.999723456089882889e-01 9.999783606026264593e-01 -9.999736089883313195e-01 4.231094490029764787e-01 9.999844326164376573e-01 -4.230966043894298090e-01 -9.999732224362580801e-01 -9.999711503013294367e-01 -9.999721913166126352e-01 -9.999719628477634625e-01 -9.999740856089273100e-01 -1.039356046148973561e-01 -1.302496779182725217e-01 9.999809682294854563e-01 1.302573014437687915e-01 4.879346713979820227e-01 9.999825897174134948e-01 1.302533808004326943e-01 9.999734364754807592e-01 -1.302532115336104968e-01 -9.999759940159952398e-01 3.139993134501994909e-01 -6.695302258156332620e-01 1.302497157324387089e-01 6.501151018166330120e-01 7.293251028097833544e-01 9.999727066469478176e-01 -9.999725790721584184e-01 1.039348157418139434e-01 9.999519206810696392e-01 -9.999735030691452309e-01 -9.999816084138234418e-01 -9.999718855470990375e-01 9.999689435468623877e-01 9.999661777953261499e-01 9.999702914570038903e-01 -9.999753448348300822e-01 9.999692409662467307e-01 9.999761915620797303e-01 -9.999812725006624881e-01 -9.999710823682598226e-01 6.695782019610989622e-01 7.283480974659811702e-01 -5.641057834003646576e-01 9.999907167732949853e-01 1.302515548193475814e-01 9.999718331881107813e-01 -1.302499805508653408e-01 -9.999693895270866939e-01 -9.999721171492175209e-01 9.999731393555395531e-01 -2.346187873387139966e-01 -2.995770064119332096e-02 -1.302500961399538915e-01
-1.302436818786739392e-01 -9.999914872354503936e-01 4.758856494499336676e-01 -4.758972956403841326e-01 8.357057564156492591e-01 -9.999718026964992124e-01 1.488545166720233182e-01 -1.891177214289566366e-01 -9.999580269850737446e-01 -1.302617558582161161e-01 -9.999690146543663838e-01 1.302475784282208504e-01 1.302529908055662655e-01 9.999741879197791006e-01 -1.302430048555497377e-01 -9.999756881103503137e-01 9.999731024642593002e-01 9.999976567599443422e-01 -9.999697147360010474e-01 9.999756012365493829e-01 -9.999712866296290859e-01 4.231099580917512260e-01 9.999813665622065972e-01 -4.230958294363577066e-01 -9.999703904173969926e-01 -9.999688610317574167e-01 -9.999697317190352486e-01 -9.999699332187773626e-01 -9.999713105086527332e-01 -1.039369346145288392e-01 -1.302473900641780424e-01 9.999784043280676160e-01 1.302551689098747079e-01 4.879324577870080559e-01 9.999800047134317360e-01 1.302509020762361025e-01 9.999707555950876348e-01 -1.302510674399961488e-01 -9.999734451670976298e-01 3.139969358703206814e-01 -6.695279427061232580e-01 1.302478181978102834e-01 6.501119315221872696e-01 7.293248965936280914e-01 9.999703709497762549e-01 -9.999703747097223872e-01 1.039370015940678099e-01 9.999494052944614131e-01 -9.999705853645035614e-01 -9.999790724711057344e-01 -9.999694101008254066e-01 9.999662397413339177e-01 9.999634766352775150e-01 9.999679358503166249e-01 -9.999725599352292660e-01 9.999667955058056945e-01 9.999737022252892515e-01 -9.999790143879904170e-01 -9.999681872517260928e-01 6.695757241194968401e-01 7.283465794786346814e-01 -5.641048791896272618e-01 9.999880359404474950e-01 1.302493848841512758e-01 9.999692198571782376e-01 -1.302475672429082021e-01 -9.999668713075402504e-01 -9.999694160373228113e-01 9.999705446433205802e-01 -2.346212096569128547e-01 -2.995213652977373950e-02 -1.302477328695381964e-01
1.302555072815777260e-01 9.999903568769329398e-01 -4.758755878417622043e-01 4.758869050023646352e-01 -8.357020419313969661e-01 9.999706561401712213e-01 -1.488476046823040133e-01 1.891131213338556327e-01 9.999570125831536149e-01 1.302735845547991211e-01 9.999677682252585686e-01 -1.302592780595958899e-01 -1.302649683882177445e-01 -9.999730471584916680e-01 1.302547588119233046e-01 9.999745372820432188e-01 -9.999723456089882889e-01 -9.999697147360010474e-01 9.999954698139411624e-01 -9.999743087146966136e-01 9.999699938289745571e-01 -4.230990857377176506e-01 -9.999799439380058219e-01 4.230852327827657744e-01 9.999693481825990826e-01 9.999674364034530916e-01 9.999685758330648655e-01 9.999686955264907029e-01 9.999704184327020684e-01 1.039247254622228944e-01 1.302590827992529399e-01 -9.999772652722710431e-01 -1.302668848689059744e-01 -4.879414418451609170e-01 -9.999790402135395606e-01 -1.302627943153857881e-01 -9.999697830325314785e-01 1.302626617936303577e-01 9.999725411497480954e-01 -3.139994729024911391e-01 6.695367972237883381e-01 -1.302596939635527196e-01 -6.501041935654697790e-01 -7.293221253935209258e-01 -9.999692379363299688e-01 9.999692134954273337e-01 -1.039247994256954355e-01 -9.999483881554960263e-01 9.999697351631336995e-01 9.999776316361588258e-01 9.999681223872913804e-01 -9.999653382457023287e-01 -9.999623676265978478e-01 -9.999666986675398439e-01 9.999714257860962130e-01 -9.999656368981577614e-01 -9.999729347764568788e-01 9.999777422447372333e-01 9.999671959469631499e-01 -6.695846828060902922e-01 -7.283528848971777547e-01 5.641087638213710953e-01 -9.999872720515936564e-01 -1.302610418732114694e-01 -9.999682659620366953e-01 1.302594324603458531e-01 9.999657945720519248e-01 9.999685366427139011e-01 -9.999693062521765041e-01 2.346110080589847435e-01 2.995229233494499724e-02 1.302596285612157845e-01
-1.302452060668112810e-01 -9.999962104464303891e-01 4.758846919995157743e-01 -4.758957334374086523e-01 8.357091113331380772e-01 -9.999765829348966628e-01 1.488567707570500331e-01 -1.891222823821613330e-01 -9.999629864556870418e-01 -1.302632093846079475e-01 -9.999736154195304483e-01 1.302488197499794276e-01 1.302542631967870956e-01 9.999789510942874715e-01 -1.302442767838300208e-01 -9.999802881974534374e-01 9.999783606026264593e-01 9.999756012365493829e-01 -9.999743087146966136e-01 1.000006204538398391e+00 -9.999760590750320643e-01 4.231091922735913391e-01 9.999865093124136184e-01 -4.230955712114757850e-01 -9.999754567415164441e-01 -9.999733147332028338e-01 -9.999744926524125610e-01 -9.999744383396816927e-01 -9.999763410053871260e-01 -1.039364117265620252e-01 -1.302487007664056007e-01 9.999831873384358305e-01 1.302561227832293445e-01 4.879363891734390113e-01 9.999849928350756922e-01 1.302523399392589432e-01 9.999756706166311737e-01 -1.302522066283820779e-01 -9.999781509528602452e-01 3.139969113171657833e-01 -6.695317116993908524e-01 1.302490747984870190e-01 6.501118658004808593e-01 7.293288539279998428e-01 9.999752605346152734e-01 -9.999752862579003310e-01 1.039365318328606264e-01 9.999541154386524244e-01 -9.999755854703186175e-01 -9.999842432766382627e-01 -9.999739380159978763e-01 9.999709111838067654e-01 9.999682792972607315e-01 9.999727836132186187e-01 -9.999775549350784498e-01 9.999713626534785238e-01 9.999784823435968750e-01 -9.999838106015018768e-01 -9.999731757317209535e-01 6.695794919987224647e-01 7.283504841795079843e-01 -5.641071972302947879e-01 9.999928549060765892e-01 1.302506459989620780e-01 9.999738551107436590e-01 -1.302493160520002136e-01 -9.999716398309195231e-01 -9.999743422921096858e-01 9.999752142071819394e-01 -2.346183692449186342e-01 -2.995472007906154963e-02 -1.302490658430189019e-01
1.302446737244473407e-01 9.999916802283450590e-01 -4.758843468637524721e-01 4.758957161227479471e-01 -8.357064026423143277e-01 9.999720033336002567e-01 -1.488528001560907865e-01 1.891197925246137224e-01 9.999585423944468143e-01 1.302629454383906205e-01 9.999691222032183191e-01 -1.302485605416927594e-01 -1.302540609058274457e-01 -9.999747639087825934e-01 1.302438548115925632e-01 9.999758308176830424e-01 -9.999736089883313195e-01 -9.999712866296290859e-01 9.999699938289745571e-01 -9.999760590750320643e-01 9.999979767268185604e-01 -4.231111798883069319e-01 -9.999818422480614144e-01 4.230971859536464819e-01 9.999705382469512571e-01 9.999688133393775935e-01 9.999699127045156288e-01 9.999698558098991663e-01 9.999717153728800989e-01 1.039375920435160888e-01 1.302484786154345653e-01 -9.999786733417524998e-01 -1.302560713727606845e-01 -4.879324199748286128e-01 -9.999804335869019178e-01 -1.302519656874904230e-01 -9.999709669692770087e-01 1.302519174869609386e-01 9.999737404290434117e-01 -3.139978875824330773e-01 6.695277192549323741e-01 -1.302487619538709174e-01 -6.501120143612372226e-01 -7.293235773642600117e-01 -9.999708287724377032e-01 9.999709095961207828e-01 -1.039376905015352848e-01 -9.999496224998616345e-01 9.999710502733883954e-01 9.999794306235916252e-01 9.999696430925421042e-01 -9.999664131435336278e-01 -9.999636540236092053e-01 -9.999681834968737748e-01 9.999731947940099230e-01 -9.999669152602352895e-01 -9.999741043298582266e-01 9.999791336607316561e-01 9.999685068070452987e-01 -6.695754125542112689e-01 -7.283463190154730871e-01 5.641048832644385280e-01 -9.999884217761347838e-01 -1.302504088796517800e-01 -9.999695287802751187e-01 1.302486573475403753e-01 9.999671181244610407e-01 9.999700131217649224e-01 -9.999706324914612310e-01 2.346191110641484279e-01 2.995623695532611402e-02 1.302486150136298593e-01
4.466175781390547828e-01 -4.231142276676844727e-01 4.572109514016899356e-01 -4.572169215984016599e-01 5.873802739331881462e-01 -4.231107925380749868e-01 1.675136371055556406e-01 -8.007758722999742940e-05 -4.231032622597336035e-01 4.466001022932632458e-01 -4.231108208427175610e-01 -4.466257278792853946e-01 -4.466153834937263700e-01 4.231096951495172398e-01 4.466305874882847693e-01 -4.231125154478161399e-01 4.231094490029764787e-01 4.231099580917512260e-01 -4.230990857377176506e-01 4.231091922735913391e-01 -4.231111798883069319e-01 9.999860458580248634e-01 4.231155208559414516e-01 -9.999622068664822949e-01 -4.231126082113146891e-01 -4.231108940814198860e-01 -4.231082491184491867e-01 -4.231093813437332707e-01 -4.231085916840506833e-01 -6.808032616974555307e-01 4.466305670312825660e-01 4.231119111770936803e-01 -4.466106872278922668e-01 -8.893262325533173029e-02 4.231062069658910185e-01 -4.466175980490584285e-01 4.231095389497262493e-01 4.466189179716840152e-01 -4.231155020166345038e-01 2.953180858988520563e-01 -9.267877360403559139e-02 -4.466230633650639659e-01 7.729801723987175244e-01 1.524680570049065653e-01 4.231089236027558154e-01 -4.231091031991307538e-01 6.807716439211919379e-01 4.231016279031586391e-01 -4.231153377241667068e-01 -4.231101726718014544e-01 -4.231113285875316432e-01 4.231137071580815534e-01 4.231051751694287488e-01 4.231109740231283056e-01 -4.231061039418762548e-01 4.231096594386390963e-01 4.231094775546589415e-01 -4.231106574840529655e-01 -4.231121251619779922e-01 9.271094480509534108e-02 1.514849552823632761e-01 -3.157418226237098113e-01 4.231225474923042129e-01 -4.466216479825155794e-01 4.231081293779526131e-01 4.466233976854365184e-01 -4.231156290029005618e-01 -4.231101452085676562e-01 4.231103501712802917e-01 -3.841104806577010367e-01 -1.661421612878817566e-01 4.466240426650843198e-01
-1.302492101072696418e-01 -1.000002148797510371e+00 4.758883351923726690e-01 -4.759003324332292117e-01 8.357170908853209790e-01 -9.999824144407739590e-01 1.488517210956566694e-01 -1.891206740545043896e-01 -9.999688647836079136e-01 -1.302671215694057305e-01 -9.999795444091158503e-01 1.302530259402931712e-01 1.302585667026236182e-01 9.999847850523584381e-01 -1.302482969537217539e-01 -9.999860893274935547e-01 9.999844326164376573e-01 9.999813665622065972e-01 -9.999799439380058219e-01 9.999865093124136184e-01 -9.999818422480614144e-01 4.231155208559414516e-01 1.000016243172364039e+00 -4.231013239965359385e-01 -9.999813073771903760e-01 -9.999793673184530496e-01 -9.999800043909530256e-01 -9.999806000849523757e-01 -9.999820528850333901e-01 -1.039327208187673657e-01 -1.302530649951576802e-01 9.999890570194828188e-01 1.302600182296945186e-01 4.879434120052295043e-01 9.999887454931900566e-01 1.302564754485784626e-01 9.999814422416285487e-01 -1.302558730788328789e-01 -9.999841886400032687e-01 3.139955838425557699e-01 -6.695320233835965196e-01 1.302529268075677260e-01 6.501214156031821512e-01 7.293302124262935893e-01 9.999812899537945388e-01 -9.999807007850859408e-01 1.039356623832516924e-01 9.999598137285768962e-01 -9.999812943367585305e-01 -9.999885092536824338e-01 -9.999796017532972536e-01 9.999770142925630267e-01 9.999739735307203725e-01 9.999783892108282668e-01 -9.999833105141924250e-01 9.999773708647313741e-01 9.999842966983775172e-01 -9.999886230807266685e-01 -9.999789937698951858e-01 6.695799252482013131e-01 7.283519434239946744e-01 -5.641100066116847556e-01 9.999986619975756996e-01 1.302547913713120731e-01 9.999794088678779502e-01 -1.302530354358658882e-01 -9.999778001247656700e-01 -9.999801948729766243e-01 9.999808516546622172e-01 -2.346188359317025462e-01 -2.995126299482075982e-02 -1.302528694593076131e-01
-4.466242402466943373e-01 4.231007069160183653e-01 -4.571591403533824538e-01 4.571645239232531854e-01 -5.873653144007522364e-01 4.230978820749881075e-01 -1.675405076785549674e-01 6.920280847009041363e-05 4.230896896725249712e-01 -4.466073427436052512e-01 4.230969526085001098e-01 4.466331852653469547e-01 4.466225667252367582e-01 -4.230960752568173611e-01 -4.466377981770477956e-01 4.230987849912009602e-01 -4.230966043894298090e-01 -4.230958294363577066e-01 4.230852327827657744e-01 -4.230955712114757850e-01 4.230971859536464819e-01 -9.999622068664822949e-01 -4.231013239965359385e-01 9.999913259704008572e-01 4.230994782177887603e-01 4.230973024150365136e-01 4.230945557981514171e-01 4.230964708082239345e-01 4.230953909753876752e-01 6.808044204806324995e-01 -4.466379839433448073e-01 -4.230980657727067551e-01 4.466178394064027057e-01 8.893941183265688388e-02 -4.230922842070166112e-01 4.466251635562713540e-01 -4.230962281953281612e-01 -4.466263266519527875e-01 4.231016435338308956e-01 -2.952906405381149901e-01 9.267208641339884367e-02 4.466304211528405177e-01 -7.729580730995252447e-01 -1.524343217268057382e-01 -4.230958026392669380e-01 4.230949191178641211e-01 -6.807738435140635591e-01 -4.230880654580000400e-01 4.231018368917889849e-01 4.230971436247748518e-01 4.230974593694593611e-01 -4.231001231687659403e-01 -4.230917248519303620e-01 -4.230974493060040142e-01 4.230930033731314377e-01 -4.230960970358980666e-01 -4.230959806788203714e-01 4.230963774649757481e-01 4.230985628679562183e-01 -9.270450239667489545e-02 -1.514777229423437122e-01 3.157318393662846834e-01 -4.231087735032083019e-01 4.466290564911187255e-01 -4.230942837514944377e-01 -4.466303305162437898e-01 4.231018717629250747e-01 4.230967143275461972e-01 -4.230969681822206452e-01 3.840980948085767621e-01 1.661558442358414545e-01 -4.466316622695529759e-01
1.302420837151450628e-01 9.999911077987938546e-01 -4.758841179889255479e-01 4.758955110908287267e-01 -8.357078121429195594e-01 9.999714958702869971e-01 -1.488544857708113678e-01 1.891176805339019884e-01 9.999577668698829136e-01 1.302599034212276186e-01 9.999681306461764008e-01 -1.302457543875699675e-01 -1.302512652340972465e-01 -9.999738029195595068e-01 1.302411517938867613e-01 9.999750604112525032e-01 -9.999732224362580801e-01 -9.999703904173969926e-01 9.999693481825990826e-01 -9.999754567415164441e-01 9.999705382469512571e-01 -4.231126082113146891e-01 -9.999813073771903760e-01 4.230994782177887603e-01 9.999970360267956826e-01 9.999683026855819001e-01 9.999691706520424939e-01 9.999691401730969043e-01 9.999708264996498563e-01 1.039383009601677205e-01 1.302455837787988568e-01 -9.999780297344447177e-01 -1.302531122755574422e-01 -4.879300370719599766e-01 -9.999798180615179222e-01 -1.302490800960745543e-01 -9.999705568258566712e-01 1.302487950202995681e-01 9.999730064095176951e-01 -3.139981979184744421e-01 6.695257250012008887e-01 -1.302459881347843573e-01 -6.501121182090209283e-01 -7.293242203336069984e-01 -9.999696001551415803e-01 9.999697607547533007e-01 -1.039383419445245038e-01 -9.999491514024145822e-01 9.999701482492164839e-01 9.999784296539360184e-01 9.999689568730357747e-01 -9.999656110116211805e-01 -9.999630957306409051e-01 -9.999675764781128517e-01 9.999721145160261893e-01 -9.999664230175776547e-01 -9.999732463093112811e-01 9.999785026410826783e-01 9.999680739062417612e-01 -6.695737689882350629e-01 -7.283446319707710392e-01 5.641048138529013434e-01 -9.999876443938998660e-01 -1.302476436559850959e-01 -9.999688053163625634e-01 1.302458454093277651e-01 9.999664484613404181e-01 9.999693148993882286e-01 -9.999700233965357343e-01 2.346200139390579864e-01 2.995622412209223220e-02 1.302457880529601375e-01
1.302409235195181036e-01 9.999898231704379414e-01 -4.758854786604044818e-01 4.758968805261287738e-01 -8.357047920307167921e-01 9.999698559195652203e-01 -1.488544013912138364e-01 1.891164384616344785e-01 9.999558864522067880e-01 1.302588316452020223e-01 9.999670790250553276e-01 -1.302446024493183474e-01 -1.302500013618302088e-01 -9.999723022304807252e-01 1.302400808350141215e-01 9.999734569883617086e-01 -9.999711503013294367e-01 -9.999688610317574167e-01 9.999674364034530916e-01 -9.999733147332028338e-01 9.999688133393775935e-01 -4.231108940814198860e-01 -9.999793673184530496e-01 4.230973024150365136e-01 9.999683026855819001e-01 9.999937305057113868e-01 9.999674663889173143e-01 9.999677982745134308e-01 9.999692781580959977e-01 1.039396392096582356e-01 1.302445248895734986e-01 -9.999765263867951282e-01 -1.302520955852282114e-01 -4.879294141573797261e-01 -9.999780355762556416e-01 -1.302480763084874482e-01 -9.999688925385727956e-01 1.302480197625714431e-01 9.999713535791862062e-01 -3.139976436039202956e-01 6.695241754592459182e-01 -1.302449554162773970e-01 -6.501110901428144295e-01 -7.293238026203676672e-01 -9.999683186791744616e-01 9.999681383240306420e-01 -1.039397458578793093e-01 -9.999477565905151577e-01 9.999687610194268883e-01 9.999770807086075797e-01 9.999673907866821754e-01 -9.999640744381520507e-01 -9.999615289418928299e-01 -9.999660592001033965e-01 9.999709827417935237e-01 -9.999648438780950332e-01 -9.999718264005736934e-01 9.999769178113444568e-01 9.999663094534616548e-01 -6.695720432453045046e-01 -7.283423700129190159e-01 5.641007610222907864e-01 -9.999858509095673753e-01 -1.302460135202812563e-01 -9.999669605696739350e-01 1.302448808573892780e-01 9.999649700150377019e-01 9.999674033513326066e-01 -9.999685288746215095e-01 2.346219325234070729e-01 2.994973285782226782e-02 1.302448864999883604e-01
1.302493984750734690e-01 9.999904188154089546e-01 -4.758803252336977208e-01 4.758916932045852977e-01 -8.357042585297975723e-01 9.999706496740601303e-01 -1.488490193370657078e-01 1.891130015297889932e-01 9.999569582903446996e-01 1.302673908963379590e-01 9.999676384017989195e-01 -1.302532130769864238e-01 -1.302588176369947337e-01 -9.999731245141878500e-01 1.302486208505466425e-01 9.999744027891137588e-01 -9.999721913166126352e-01 -9.999697317190352486e-01 9.999685758330648655e-01 -9.999744926524125610e-01 9.999699127045156288e-01 -4.231082491184491867e-01 -9.999800043909530256e-01 4.230945557981514171e-01 9.999691706520424939e-01 9.999674663889173143e-01 9.999951700580648195e-01 9.999685853724171736e-01 9.999704236609265884e-01 1.039325714739658402e-01 1.302527612349808350e-01 -9.999773250268393365e-01 -1.302605495877082187e-01 -4.879361832370090468e-01 -9.999789139300045981e-01 -1.302562291835914765e-01 -9.999695658275863375e-01 1.302564798690273862e-01 9.999723258520176739e-01 -3.140004383358955820e-01 6.695303025866703450e-01 -1.302534922472548262e-01 -6.501105567572842414e-01 -7.293218430352728099e-01 -9.999691966038134483e-01 9.999691340318324073e-01 -1.039327091181916907e-01 -9.999483034562145489e-01 9.999696716676724773e-01 9.999774569019833637e-01 9.999679189742460839e-01 -9.999652207232492263e-01 -9.999622307809016286e-01 -9.999667904135224328e-01 9.999713927231292931e-01 -9.999656439454949197e-01 -9.999725241536674414e-01 9.999775279527191030e-01 9.999671937185848902e-01 -6.695784313374743002e-01 -7.283469693150680380e-01 5.641044846778646704e-01 -9.999869326094456001e-01 -1.302549619084104049e-01 -9.999680316115083789e-01 1.302535426741062707e-01 9.999656806953390875e-01 9.999683455329280157e-01 -9.999694102262595141e-01 2.346144997264157928e-01 2.995408007015422716e-02 1.302533659539631683e-01
1.302454924024702976e-01 9.999905303876772678e-01 -4.758828183050322624e-01 4.758943623366090336e-01 -8.357058682810755146e-01 9.999707314461651064e-01 -1.488519378019790840e-01 1.891170017646285617e-01 9.999569072820183591e-01 1.302632710090929902e-01 9.999678923246381190e-01 -1.302491200854967723e-01 -1.302547405131734837e-01 -9.999732506365959228e-01 1.302445998747190914e-01 9.999744428425211273e-01 -9.999719628477634625e-01 -9.999699332187773626e-01 9.999686955264907029e-01 -9.999744383396816927e-01 9.999698558098991663e-01 -4.231093813437332707e-01 -9.999806000849523757e-01 4.230964708082239345e-01 9.999691401730969043e-01 9.999677982745134308e-01 9.999685853724171736e-01 9.999955469930044138e-01 9.999703794256130651e-01 1.039344240241869693e-01 1.302490213880987124e-01 -9.999776204464139173e-01 -1.302567188779785445e-01 -4.879333094655304848e-01 -9.999790056466546506e-01 -1.302526072495265863e-01 -9.999699195500002524e-01 1.302526324227478438e-01 9.999725292629439988e-01 -3.139971910205474059e-01 6.695264808802132706e-01 -1.302495289523752653e-01 -6.501094510825979889e-01 -7.293246120052990777e-01 -9.999690766248533480e-01 9.999688849679777558e-01 -1.039343528293588254e-01 -9.999484745377992256e-01 9.999699110896281828e-01 9.999785079057463832e-01 9.999680608595390430e-01 -9.999652249448650609e-01 -9.999625472930041559e-01 -9.999669012987910666e-01 9.999712227839472334e-01 -9.999658344503217222e-01 -9.999724100521369952e-01 9.999777748224512042e-01 9.999672055140461646e-01 -6.695744192513538584e-01 -7.283436545112002003e-01 5.641024680192319174e-01 -9.999869001667972546e-01 -1.302507411555083872e-01 -9.999682044913221768e-01 1.302493517291203329e-01 9.999658743698029983e-01 9.999687907957947042e-01 -9.999695093841131088e-01 2.346178428494641865e-01 2.995332971992973464e-02 1.302494170962182063e-01
1.302477336992113321e-01 9.999920814364248178e-01 -4.758826834667926331e-01 4.758940820734773314e-01 -8.357056298491856161e-01 9.999727756997648376e-01 -1.488506626679484135e-01 1.891203189264525630e-01 9.999588027092544129e-01 1.302656956775355424e-01 9.999696954734625942e-01 -1.302516492983107066e-01 -1.302570401467850192e-01 -9.999748920212216952e-01 1.302468157905993518e-01 9.999763307290867598e-01 -9.999740856089273100e-01 -9.999713105086527332e-01 9.999704184327020684e-01 -9.999763410053871260e-01 9.999717153728800989e-01 -4.231085916840506833e-01 -9.999820528850333901e-01 4.230953909753876752e-01 9.999708264996498563e-01 9.999692781580959977e-01 9.999704236609265884e-01 9.999703794256130651e-01 9.999987224990753987e-01 1.039347933404961566e-01 1.302513117491866101e-01 -9.999794484976637365e-01 -1.302589183606588652e-01 -4.879366020872621945e-01 -9.999809880730552436e-01 -1.302546185494343201e-01 -9.999714695784525098e-01 1.302548716166290754e-01 9.999742664395214753e-01 -3.140004994123609117e-01 6.695309256965877864e-01 -1.302516902237255136e-01 -6.501119862581187236e-01 -7.293244615180010104e-01 -9.999711767442361898e-01 9.999710286054623865e-01 -1.039346074163948752e-01 -9.999500223675550359e-01 9.999714846542944180e-01 9.999796763612239792e-01 9.999698292275361888e-01 -9.999669601443682554e-01 -9.999641885263508279e-01 -9.999686621239949336e-01 9.999732777837518904e-01 -9.999675046752615204e-01 -9.999743536097330798e-01 9.999794355734455964e-01 9.999689001819692669e-01 -6.695788842370701266e-01 -7.283489515355803245e-01 5.641060501885679646e-01 -9.999887200292796319e-01 -1.302533248574723468e-01 -9.999699067017925325e-01 1.302516686522997846e-01 9.999677901963209825e-01 9.999703865779009382e-01 -9.999714761427644927e-01 2.346157098611871550e-01 2.995850777099208148e-02 1.302517341231170522e-01
-7.657804623491737406e-01 1.039352861844050763e-01 -6.280170946731560289e-01 6.280058776314875191e-01 -2.682054961150961980e-01 1.039382361350440626e-01 -4.867228996540262642e-01 2.529389577253162158e-01 1.039300391351445363e-01 -7.657618259693059759e-01 1.039384079491482982e-01 7.657877296831332448e-01 7.657787781356185652e-01 -1.039346369352944083e-01 -7.657966713689408067e-01 1.039384804520093186e-01 -1.039356046148973561e-01 -1.039369346145288392e-01 1.039247254622228944e-01 -1.039364117265620252e-01 1.039375920435160888e-01 -6.808032616974555307e-01 -1.039327208187673657e-01 6.808044204806324995e-01 1.039383009601677205e-01 1.039396392096582356e-01 1.039325714739658402e-01 1.039344240241869693e-01 1.039347933404961566e-01 9.999910931863429386e-01 -7.657966188644349526e-01 -1.039359834728776216e-01 7.657733750038541176e-01 4.080997864051657542e-01 -1.039266191622049695e-01 7.657845775872335059e-01 -1.039338349175598919e-01 -7.657839966296169365e-01 1.039436483980528403e-01 2.389342667268579481e-02 -2.265018856101686240e-01 7.657907106385437590e-01 -4.537842264845549645e-01 -3.745817377590245911e-01 -1.039363203810839686e-01 1.039373194609511802e-01 -9.999544070332748724e-01 -1.039303430308893411e-01 1.039370574721630025e-01 1.039331785609847597e-01 1.039398292893188025e-01 -1.039442350096937834e-01 -1.039329592024781229e-01 -1.039378982241230265e-01 1.039318844146853577e-01 -1.039378594576421955e-01 -1.039364250522426675e-01 1.039300953288871121e-01 1.039367096333263518e-01 2.264635896484302746e-01 1.676901922638308340e-01 -3.429282605220245958e-03 -1.039472936713468632e-01 7.657907289704846132e-01 -1.039315778111580268e-01 -7.657900716929781915e-01 1.039402817282851221e-01 1.039374510368550192e-01 -1.039387517731676230e-01 5.994433922914355062e-01 -1.101684119781851517e-01 -7.657905423477568974e-01
9.999996543496820767e-01 1.302557249973508025e-01 3.938372186373503836e-01 -3.938224489072254531e-01 3.401973421905273021e-02 1.302480480483625969e-01 7.208825821833337866e-01 -3.008140310335987166e-01 1.302535470565134024e-01 9.999725201657526652e-01 1.302445867464201712e-01 -9.999754704821591789e-01 -9.999807623015299907e-01 -1.302503275221788548e-01 9.999823016100621853e-01 1.302479690865564199e-01 -1.302496779182725217e-01 -1.302473900641780424e-01 1.302590827992529399e-01 -1.302487007664056007e-01 1.302484786154345653e-01 4.466305670312825660e-01 -1.302530649951576802e-01 -4.466379839433448073e-01 1.302455837787988568e-01 1.302445248895734986e-01 1.302527612349808350e-01 1.302490213880987124e-01 1.302513117491866101e-01 -7.657966188644349526e-01 1.000019094736141145e+00 -1.302508126993176252e-01 -9.999734669149445976e-01 -6.422938841910929009e-01 -1.302588431210573161e-01 -9.999836545490135009e-01 -1.302501567202915544e-01 9.999862901952163430e-01 1.302438986524335762e-01 -2.580185724468530006e-01 4.606935977823523043e-01 -9.999792079796538946e-01 2.196137017194217944e-01 1.404007749193828813e-01 -1.302479495200124238e-01 1.302468710767891169e-01 7.657943765391813651e-01 -1.302512882847031428e-01 1.302482798196890612e-01 1.302543320550398620e-01 1.302457679719283556e-01 -1.302388087802180405e-01 -1.302497744654985967e-01 -1.302454325054523132e-01 1.302514984240935314e-01 -1.302459583033923618e-01 -1.302487861334527819e-01 1.302552809405965462e-01 1.302466670934168957e-01 -4.606440884208062303e-01 -4.018777665838269564e-01 2.376185749837136096e-01 -1.302401546778380326e-01 -9.999918634348138324e-01 -1.302503098341012133e-01 9.999784982373796094e-01 1.302450595689440271e-01 1.302484411478433413e-01 -1.302454086032446279e-01 -6.350951656553696090e-01 3.443544637716263179e-01 9.999875526273287463e-01
-1.302474436778141842e-01 -9.999993325094855834e-01 4.758877091836019035e-01 -4.758993553052479064e-01 8.357116330144032101e-01 -9.999795265879811712e-01 1.488523970358096860e-01 -1.891174105903073444e-01 -9.999656777522250017e-01 -1.302654193829753115e-01 -9.999764437395688432e-01 1.302511584788793031e-01 1.302565972337998423e-01 9.999819376111217517e-01 -1.302465005357043015e-01 -9.999832985468448676e-01 9.999809682294854563e-01 9.999784043280676160e-01 -9.999772652722710431e-01 9.999831873384358305e-01 -9.999786733417524998e-01 4.231119111770936803e-01 9.999890570194828188e-01 -4.230980657727067551e-01 -9.999780297344447177e-01 -9.999765263867951282e-01 -9.999773250268393365e-01 -9.999776204464139173e-01 -9.999794484976637365e-01 -1.039359834728776216e-01 -1.302508126993176252e-01 1.000011296680942907e+00 1.302585631744638817e-01 4.879381649543746979e-01 9.999877566383064131e-01 1.302545375807033778e-01 9.999784335465434770e-01 -1.302541904439244169e-01 -9.999814306242209572e-01 3.140023315876935839e-01 -6.695345613537020402e-01 1.302512018065606070e-01 6.501165817763816523e-01 7.293300763887193838e-01 9.999780176886310379e-01 -9.999777824866654674e-01 1.039362391994041179e-01 9.999572183064862063e-01 -9.999785936664795649e-01 -9.999865023164846711e-01 -9.999769740821823349e-01 9.999738325508158443e-01 9.999711419011280134e-01 9.999756659745867582e-01 -9.999804930895898059e-01 9.999743996328767093e-01 9.999814605764223430e-01 -9.999866148038506486e-01 -9.999759815242806882e-01 6.695824488619734893e-01 7.283522537460552781e-01 -5.641082332784491671e-01 9.999957372488963436e-01 1.302529051287548978e-01 9.999767664248537802e-01 -1.302512880431711262e-01 -9.999747158591874019e-01 -9.999772820535243190e-01 9.999783121757862547e-01 -2.346196824944614678e-01 -2.995324459774198825e-02 -1.302512970475682985e-01
-9.999783517756080098e-01 -1.302632580699973619e-01 -3.938277680032530870e-01 3.938130069974816183e-01 -3.400707885751939191e-02 -1.302555390846150130e-01 -7.208647880116850759e-01 3.008137824568782315e-01 -1.302612121147129487e-01 -9.999514044696908854e-01 -1.302525077535668097e-01 9.999539503374018645e-01 9.999595188914907062e-01 1.302578741946680829e-01 -9.999610007242053511e-01 -1.302557201140617793e-01 1.302573014437687915e-01 1.302551689098747079e-01 -1.302668848689059744e-01 1.302561227832293445e-01 -1.302560713727606845e-01 -4.466106872278922668e-01 1.302600182296945186e-01 4.466178394064027057e-01 -1.302531122755574422e-01 -1.302520955852282114e-01 -1.302605495877082187e-01 -1.302567188779785445e-01 -1.302589183606588652e-01 7.657733750038541176e-01 -9.999734669149445976e-01 1.302585631744638817e-01 9.999807011393254674e-01 6.422880962364557744e-01 1.302658319937430587e-01 9.999621762164671024e-01 1.302576835640144315e-01 -9.999650400020677621e-01 -1.302514196904441257e-01 2.580321515172598335e-01 -4.607011845462498645e-01 9.999580659797380200e-01 -2.196031454871707200e-01 -1.403932235325458799e-01 1.302553276496409840e-01 -1.302544577787969060e-01 -7.657709781384040015e-01 1.302589488248828142e-01 -1.302558057023374960e-01 -1.302612270465842714e-01 -1.302535116785080993e-01 1.302465077131945426e-01 1.302574254281139154e-01 1.302531350901237339e-01 -1.302594989918808011e-01 1.302535380627097561e-01 1.302563474494016493e-01 -1.302626987660910896e-01 -1.302543504590618351e-01 4.606516427614576470e-01 4.018826157659077802e-01 -2.376288920968582519e-01 1.302478874704186274e-01 9.999705053875823646e-01 1.302582240969302751e-01 -9.999575013329504714e-01 -1.302530046280349907e-01 -1.302556239727336307e-01 1.302531448034784101e-01 6.350922667760066087e-01 -3.443604042020905198e-01 -9.999662430615600117e-01
-6.422912390441078978e-01 -4.879479530676115173e-01 -3.615176400702280884e-02 3.614168338570204059e-02 3.236701859278827142e-01 -4.879343928392796959e-01 -3.631822627048458818e-01 -5.687395956287792653e-02 -4.879287239935821696e-01 -6.423034859298116794e-01 -4.879306615673177916e-01 6.422893331627838043e-01 6.422937367903170935e-01 4.879360731770933102e-01 -6.422877955757381185e-01 -4.879349771428577731e-01 4.879346713979820227e-01 4.879324577870080559e-01 -4.879414418451609170e-01 4.879363891734390113e-01 -4.879324199748286128e-01 -8.893262325533173029e-02 4.879434120052295043e-01 8.893941183265688388e-02 -4.879300370719599766e-01 -4.879294141573797261e-01 -4.879361832370090468e-01 -4.879333094655304848e-01 -4.879366020872621945e-01 4.080997864051657542e-01 -6.422938841910929009e-01 4.879381649543746979e-01 6.422880962364557744e-01 1.000054918265953496e+00 4.879463432894713404e-01 6.422916101443629788e-01 4.879349316185757068e-01 -6.422924429359219145e-01 -4.879309880592446191e-01 2.369682758376484566e-01 -5.235730784228408430e-01 6.422823805512087869e-01 1.380696129420480034e-01 2.172871996242560222e-01 4.879328160286193206e-01 -4.879325772978627684e-01 -4.080981584985010069e-01 4.879194885373204227e-01 -4.879313166008251712e-01 -4.879425511851618324e-01 -4.879317878523972141e-01 4.879256881081755481e-01 4.879316630630319840e-01 4.879283444734754394e-01 -4.879370338391550987e-01 4.879303370275644980e-01 4.879344761740487812e-01 -4.879405843925434527e-01 -4.879306749348087946e-01 5.235788566145107570e-01 5.335303517051082078e-01 -3.692991767857372043e-01 4.879366017725471072e-01 6.422874544926632234e-01 4.879342998900684791e-01 -6.422862058895758564e-01 -4.879296868774365414e-01 -4.879345618233721926e-01 4.879314651190926333e-01 2.774225404022401809e-01 -1.049119231494169691e-01 -6.422860606335814015e-01
-1.302549595682779837e-01 -1.000000639099297040e+00 4.758817680983824516e-01 -4.758935238365074039e-01 8.357139337369183796e-01 -9.999813447638380426e-01 1.488511968469027058e-01 -1.891234198066808481e-01 -9.999674034116737831e-01 -1.302725676699691693e-01 -9.999779707764889780e-01 1.302587685851702981e-01 1.302642984434793927e-01 9.999833979678637297e-01 -1.302542536946411922e-01 -9.999849605111853501e-01 9.999825897174134948e-01 9.999800047134317360e-01 -9.999790402135395606e-01 9.999849928350756922e-01 -9.999804335869019178e-01 4.231062069658910185e-01 9.999887454931900566e-01 -4.230922842070166112e-01 -9.999798180615179222e-01 -9.999780355762556416e-01 -9.999789139300045981e-01 -9.999790056466546506e-01 -9.999809880730552436e-01 -1.039266191622049695e-01 -1.302588431210573161e-01 9.999877566383064131e-01 1.302658319937430587e-01 4.879463432894713404e-01 1.000014168893164523e+00 1.302620849094671407e-01 9.999798983967116417e-01 -1.302618926880528272e-01 -9.999831371702068150e-01 3.139978407062469778e-01 -6.695386997150916120e-01 1.302585889215606141e-01 6.501127793306967773e-01 7.293302129834370318e-01 9.999794704947566615e-01 -9.999794499487185684e-01 1.039294276651403504e-01 9.999584745962066812e-01 -9.999798663148690148e-01 -9.999870850020998736e-01 -9.999783189604741773e-01 9.999755730486151739e-01 9.999728408116485001e-01 9.999773195797267977e-01 -9.999820676709646472e-01 9.999756801083397040e-01 9.999831643851597729e-01 -9.999871180877850652e-01 -9.999774402677796825e-01 6.695864908664094228e-01 7.283575572083159644e-01 -5.641133095290127297e-01 9.999976224420308313e-01 1.302605628109287095e-01 9.999781428541821837e-01 -1.302588578343246983e-01 -9.999767072675005419e-01 -9.999790937757448983e-01 9.999796280408151938e-01 -2.346138510936972010e-01 -2.995309507076055963e-02 -1.302586016122347090e-01
-9.999883907223937607e-01 -1.302592885510424903e-01 -3.938367196983497687e-01 3.938220772931967373e-01 -3.401320911838836419e-02 -1.302515065423539287e-01 -7.208715208331269997e-01 3.008109934097102922e-01 -1.302570653264290834e-01 -9.999613614767475234e-01 -1.302481164342121356e-01 9.999639921709508883e-01 9.999693789413082179e-01 1.302540711700881371e-01 -9.999711986660037022e-01 -1.302517985645932908e-01 1.302533808004326943e-01 1.302509020762361025e-01 -1.302627943153857881e-01 1.302523399392589432e-01 -1.302519656874904230e-01 -4.466175980490584285e-01 1.302564754485784626e-01 4.466251635562713540e-01 -1.302490800960745543e-01 -1.302480763084874482e-01 -1.302562291835914765e-01 -1.302526072495265863e-01 -1.302546185494343201e-01 7.657845775872335059e-01 -9.999836545490135009e-01 1.302545375807033778e-01 9.999621762164671024e-01 6.422916101443629788e-01 1.302620849094671407e-01 9.999988200188948406e-01 1.302537332770283551e-01 -9.999751052912422278e-01 -1.302476547080473335e-01 2.580227619038226172e-01 -4.606942858284135967e-01 9.999680592679514035e-01 -2.196088118330252470e-01 -1.403976297783068039e-01 1.302513038693034197e-01 -1.302505720764966513e-01 -7.657827210224374959e-01 1.302548029932229789e-01 -1.302517780287837934e-01 -1.302576693334735747e-01 -1.302493540147937057e-01 1.302427161469607575e-01 1.302535145505634984e-01 1.302490153051176769e-01 -1.302552395067488045e-01 1.302496943420865805e-01 1.302524578714710224e-01 -1.302590187082825479e-01 -1.302502938626942386e-01 4.606448298902556804e-01 4.018745125760253001e-01 -2.376185771032771898e-01 1.302436721420560661e-01 9.999806102991495305e-01 1.302539484610209242e-01 -9.999671886444998492e-01 -1.302489024064664436e-01 -1.302518598094928870e-01 1.302488649875220283e-01 6.351012855845921123e-01 -3.443564530354570330e-01 -9.999764835310913647e-01
-1.302466392793205918e-01 -9.999915159662499109e-01 4.758817398387905628e-01 -4.758931307153608237e-01 8.357056815555984342e-01 -9.999719834552353026e-01 1.488526189538374733e-01 -1.891196244612150523e-01 -9.999582821431877155e-01 -1.302642921378949215e-01 -9.999688937252889653e-01 1.302502837838085958e-01 1.302558202444062951e-01 9.999741500490043622e-01 -1.302456963232282161e-01 -9.999755340020961558e-01 9.999734364754807592e-01 9.999707555950876348e-01 -9.999697830325314785e-01 9.999756706166311737e-01 -9.999709669692770087e-01 4.231095389497262493e-01 9.999814422416285487e-01 -4.230962281953281612e-01 -9.999705568258566712e-01 -9.999688925385727956e-01 -9.999695658275863375e-01 -9.999699195500002524e-01 -9.999714695784525098e-01 -1.039338349175598919e-01 -1.302501567202915544e-01 9.999784335465434770e-01 1.302576835640144315e-01 4.879349316185757068e-01 9.999798983967116417e-01 1.302537332770283551e-01 9.999975195169118480e-01 -1.302536128193617360e-01 -9.999734023629572865e-01 3.139963378408990868e-01 -6.695273792506076793e-01 1.302506051934025633e-01 6.501114795881225428e-01 7.293227529522930963e-01 9.999703409729000514e-01 -9.999701707903859704e-01 1.039334995111739768e-01 9.999494786333323892e-01 -9.999708486257365969e-01 -9.999791944847022940e-01 -9.999691644645331001e-01 9.999662969183567007e-01 9.999636150470899709e-01 9.999679876059630601e-01 -9.999724210628778698e-01 9.999668062144055902e-01 9.999735823162532178e-01 -9.999788500512112321e-01 -9.999683528137527366e-01 6.695753974943975395e-01 7.283461266720335781e-01 -5.641038092992793906e-01 9.999880210775944356e-01 1.302519085744167915e-01 9.999693474752395783e-01 -1.302504097861430510e-01 -9.999667881874105824e-01 -9.999692307623823107e-01 9.999706949592158667e-01 -2.346164255522377173e-01 -2.995724284484506741e-02 -1.302505917575969285e-01
9.999912664550849595e-01 1.302590068038683713e-01 3.938370401739857973e-01 -3.938225899840609445e-01 3.401407813281489417e-02 1.302516402684330277e-01 7.208734896048496488e-01 -3.008112071402506693e-01 1.302571601225413211e-01 9.999642964473753892e-01 1.302481545624389336e-01 -9.999667968616957614e-01 -9.999723069235105788e-01 -1.302537216091588790e-01 9.999737298821712583e-01 1.302515017862950764e-01 -1.302532115336104968e-01 -1.302510674399961488e-01 1.302626617936303577e-01 -1.302522066283820779e-01 1.302519174869609386e-01 4.466189179716840152e-01 -1.302558730788328789e-01 -4.466263266519527875e-01 1.302487950202995681e-01 1.302480197625714431e-01 1.302564798690273862e-01 1.302526324227478438e-01 1.302548716166290754e-01 -7.657839966296169365e-01 9.999862901952163430e-01 -1.302541904439244169e-01 -9.999650400020677621e-01 -6.422924429359219145e-01 -1.302618926880528272e-01 -9.999751052912422278e-01 -1.302536128193617360e-01 1.000003744681005724e+00 1.302471254077558205e-01 -2.580224948031655807e-01 4.606944164717366452e-01 -9.999708757845031659e-01 2.196097907803193361e-01 1.403959211711624799e-01 -1.302513804845170653e-01 1.302505236059134375e-01 7.657812913507541230e-01 -1.302547034293690953e-01 1.302518367270908972e-01 1.302571762179372816e-01 1.302494260403153914e-01 -1.302423916274405291e-01 -1.302534509889060332e-01 -1.302488381486774649e-01 1.302550670454705184e-01 -1.302491888854025726e-01 -1.302521059353925759e-01 1.302583832154988186e-01 1.302502214716174944e-01 -4.606447329560356407e-01 -4.018748513201081951e-01 2.376185585988818405e-01 -1.302436926751689150e-01 -9.999835471432462208e-01 -1.302538093054230461e-01 9.999701860398516606e-01 1.302485132473053808e-01 1.302517126607350417e-01 -1.302489221699160982e-01 -6.350996763124223676e-01 3.443519917150967835e-01 9.999791120550952650e-01
1.302400997969574981e-01 9.999943238746334950e-01 -4.758883648618912887e-01 4.758997903949684360e-01 -8.357094236686746225e-01 9.999744216297665744e-01 -1.488565563574686668e-01 1.891187959927915774e-01 9.999607119768980645e-01 1.302580796570298183e-01 9.999716866439652962e-01 -1.302440529942723024e-01 -1.302496996317938360e-01 -9.999769313829898199e-01 1.302394585181186615e-01 9.999783704315818866e-01 -9.999759940159952398e-01 -9.999734451670976298e-01 9.999725411497480954e-01 -9.999781509528602452e-01 9.999737404290434117e-01 -4.231155020166345038e-01 -9.999841886400032687e-01 4.231016435338308956e-01 9.999730064095176951e-01 9.999713535791862062e-01 9.999723258520176739e-01 9.999725292629439988e-01 9.999742664395214753e-01 1.039436483980528403e-01 1.302438986524335762e-01 -9.999814306242209572e-01 -1.302514196904441257e-01 -4.879309880592446191e-01 -9.999831371702068150e-01 -1.302476547080473335e-01 -9.999734023629572865e-01 1.302471254077558205e-01 1.000002502268846793e+00 -3.139964898505877011e-01 6.695255754155691186e-01 -1.302442578874225543e-01 -6.501161424984468473e-01 -7.293272740244094443e-01 -9.999731858788393213e-01 9.999730139157325670e-01 -1.039434725436919893e-01 -9.999522669841272027e-01 9.999733798892306291e-01 9.999820374695598257e-01 9.999719478029914788e-01 -9.999689874700760095e-01 -9.999662676553591201e-01 -9.999704037598702300e-01 9.999756594128237364e-01 -9.999694570312419595e-01 -9.999767562314856306e-01 9.999819281394739523e-01 9.999709030578842750e-01 -6.695733385801727611e-01 -7.283437972393707049e-01 5.641032273941072317e-01 -9.999907264383633976e-01 -1.302457169857268726e-01 -9.999721250592173982e-01 1.302440061626557177e-01 9.999696424991638688e-01 9.999723985341080201e-01 -9.999733592436155227e-01 2.346225318534126691e-01 2.995062618421536968e-02 1.302443138125999877e-01
-2.580254641246222946e-01 -3.140040968139721778e-01 3.480895336074384949e-01 -3.480779956613948012e-01 1.497226514582583601e-01 -3.139983774921320525e-01 -5.371148064124663390e-01 4.968740315625226889e-01 -3.139873001688808229e-01 -2.580442929762052362e-01 -3.139967158704863870e-01 2.580149363798525664e-01 2.580270015615343526e-01 3.140012105983288060e-01 -2.580007255385714515e-01 -3.139988074223089565e-01 3.139993134501994909e-01 3.139969358703206814e-01 -3.139994729024911391e-01 3.139969113171657833e-01 -3.139978875824330773e-01 2.953180858988520563e-01 3.139955838425557699e-01 -2.952906405381149901e-01 -3.139981979184744421e-01 -3.139976436039202956e-01 -3.140004383358955820e-01 -3.139971910205474059e-01 -3.140004994123609117e-01 2.389342667268579481e-02 -2.580185724468530006e-01 3.140023315876935839e-01 2.580321515172598335e-01 2.369682758376484566e-01 3.139978407062469778e-01 2.580227619038226172e-01 3.139963378408990868e-01 -2.580224948031655807e-01 -3.139964898505877011e-01 1.000036415743579932e+00 -6.444696835208396646e-01 2.580155836681718995e-01 5.223355049627818047e-01 4.335448915944149079e-02 3.139982271742507436e-01 -3.139961376240004154e-01 -2.390741965515377071e-02 3.139819961665821224e-01 -3.140013485781564251e-01 -3.139997355968219828e-01 -3.139965424671105065e-01 3.139936821640763598e-01 3.139951586995975985e-01 3.139973596867683958e-01 -3.139959996511677565e-01 3.139966430476332504e-01 3.140014618822642989e-01 -3.140041163114573042e-01 -3.139935719589641572e-01 6.443962013975836900e-01 5.856394015787724783e-01 -4.213611324345374887e-01 3.140001832518478642e-01 2.580169677950331364e-01 3.139983599020765292e-01 -2.580154833685590621e-01 -3.139980426927110879e-01 -3.139966412247912064e-01 3.139969417485933278e-01 -1.068401155495174309e-01 -7.159208519219111277e-01 -2.580139438851926093e-01
4.606933265342535999e-01 6.695440077909269316e-01 -1.454462639923386202e-01 1.454556790083958162e-01 -5.052575352996866442e-01 6.695277423934427041e-01 1.815992966083427862e-01 -1.413560551010553668e-01 6.695091999049743725e-01 4.607139169945757007e-01 6.695259691637954758e-01 -4.606853110965208331e-01 -4.606975426907580218e-01 -6.695325356816214102e-01 4.606759939605512000e-01 6.695307594303629983e-01 -6.695302258156332620e-01 -6.695279427061232580e-01 6.695367972237883381e-01 -6.695317116993908524e-01 6.695277192549323741e-01 -9.267877360403559139e-02 -6.695320233835965196e-01 9.267208641339884367e-02 6.695257250012008887e-01 6.695241754592459182e-01 6.695303025866703450e-01 6.695264808802132706e-01 6.695309256965877864e-01 -2.265018856101686240e-01 4.606935977823523043e-01 -6.695345613537020402e-01 -4.607011845462498645e-01 -5.235730784228408430e-01 -6.695386997150916120e-01 -4.606942858284135967e-01 -6.695273792506076793e-01 4.606944164717366452e-01 6.695255754155691186e-01 -6.444696835208396646e-01 1.000007979778417821e+00 -4.606882018055061256e-01 -3.196751453678542965e-01 -3.988807976561238311e-01 -6.695278458896085638e-01 6.695274048462135363e-01 2.265083623899701859e-01 -6.694965862265810363e-01 6.695288773738912180e-01 6.695350082275598469e-01 6.695249821952320435e-01 -6.695194822424679337e-01 -6.695245311320439097e-01 -6.695271246357842321e-01 6.695312079242030645e-01 -6.695253653825099516e-01 -6.695305672541923547e-01 6.695380430855262244e-01 6.695239513895302474e-01 -9.999863298122371180e-01 -9.411697906095812804e-01 7.768861709396562842e-01 -6.695363533998879291e-01 -4.606906244255618010e-01 -6.695285865358798771e-01 4.606881932310691319e-01 6.695233484240797894e-01 6.695266069408841725e-01 -6.695265048901641869e-01 -9.581756412652334132e-02 3.604345199114584730e-01 4.606869634846104122e-01
-9.999842841906171342e-01 -1.302562764195006051e-01 -3.938416916998357942e-01 3.938270910538854142e-01 -3.401936587941396112e-02 -1.302486429039358962e-01 -7.208679201082096588e-01 3.008136806999314738e-01 -1.302540455453675694e-01 -9.999573044268160738e-01 -1.302449803701078712e-01 9.999595770132809758e-01 9.999654896458712861e-01 1.302507781774759066e-01 -9.999668359020016384e-01 -1.302486608702875526e-01 1.302497157324387089e-01 1.302478181978102834e-01 -1.302596939635527196e-01 1.302490747984870190e-01 -1.302487619538709174e-01 -4.466230633650639659e-01 1.302529268075677260e-01 4.466304211528405177e-01 -1.302459881347843573e-01 -1.302449554162773970e-01 -1.302534922472548262e-01 -1.302495289523752653e-01 -1.302516902237255136e-01 7.657907106385437590e-01 -9.999792079796538946e-01 1.302512018065606070e-01 9.999580659797380200e-01 6.422823805512087869e-01 1.302585889215606141e-01 9.999680592679514035e-01 1.302506051934025633e-01 -9.999708757845031659e-01 -1.302442578874225543e-01 2.580155836681718995e-01 -4.606882018055061256e-01 9.999907580697297016e-01 -2.196127489074477523e-01 -1.404032235812055496e-01 1.302480048039212635e-01 -1.302474058504567433e-01 -7.657884485151871257e-01 1.302517997855944520e-01 -1.302486446255202435e-01 -1.302542356478685048e-01 -1.302461119360991959e-01 1.302393570143321466e-01 1.302502760737926091e-01 1.302458215410736975e-01 -1.302518882058662231e-01 1.302462904515953035e-01 1.302492255704152391e-01 -1.302554049480302012e-01 -1.302471280393051600e-01 4.606386273829615741e-01 4.018699169498356483e-01 -2.376115064206769933e-01 1.302404740896447033e-01 9.999764939641071493e-01 1.302509072488849395e-01 -9.999631590174103968e-01 -1.302456702325467397e-01 -1.302485767638714709e-01 1.302458276046750962e-01 6.350992043610358406e-01 -3.443460702180297650e-01 -9.999721700758236187e-01
2.196104566666061131e-01 -6.501234372823414542e-01 6.842091540454939835e-01 -6.842194497067620729e-01 4.858512923470415523e-01 -6.501122098503602231e-01 -5.950209953044580807e-02 1.251345445204102291e-01 -6.501021653870631134e-01 2.195966694818489162e-01 -6.501123716920482742e-01 -2.196152234497431854e-01 -2.196061394234661013e-01 6.501137634269995580e-01 2.196203107006697020e-01 -6.501149710382215785e-01 6.501151018166330120e-01 6.501119315221872696e-01 -6.501041935654697790e-01 6.501118658004808593e-01 -6.501120143612372226e-01 7.729801723987175244e-01 6.501214156031821512e-01 -7.729580730995252447e-01 -6.501121182090209283e-01 -6.501110901428144295e-01 -6.501105567572842414e-01 -6.501094510825979889e-01 -6.501119862581187236e-01 -4.537842264845549645e-01 2.196137017194217944e-01 6.501165817763816523e-01 -2.196031454871707200e-01 1.380696129420480034e-01 6.501127793306967773e-01 -2.196088118330252470e-01 6.501114795881225428e-01 2.196097907803193361e-01 -6.501161424984468473e-01 5.223355049627818047e-01 -3.196751453678542965e-01 -2.196127489074477523e-01 1.000006504645274852e+00 3.794717565215235400e-01 6.501136513851527576e-01 -6.501115544945904601e-01 4.537772102876295732e-01 6.500993538758027546e-01 -6.501133222178759885e-01 -6.501200911250560877e-01 -6.501107644474936054e-01 6.501117308675125050e-01 6.501058531681387365e-01 6.501131164499476256e-01 -6.501128745274110665e-01 6.501100979681116998e-01 6.501151852856635882e-01 -6.501179353371101532e-01 -6.501091369613833937e-01 3.196980717232746350e-01 3.784798520251526077e-01 -2.142353052615392217e-01 6.501265566686991182e-01 -2.196097724450144228e-01 6.501100105827627429e-01 2.196116735771182771e-01 -6.501132741084655331e-01 -6.501105207199883163e-01 6.501137740996766334e-01 -5.844647480467537459e-01 -3.137749194196597924e-01 2.196141617307677540e-01
1.404021350955309000e-01 -7.293398432220670191e-01 6.952867759633210021e-01 -6.952793164807715698e-01 5.650497234235563049e-01 -7.293247824443028771e-01 4.195065021427161756e-01 -4.597732568749868243e-01 -7.293099768836637242e-01 1.403811533653582244e-01 -7.293232738271072657e-01 -1.403978538753108685e-01 -1.403938942999303219e-01 7.293252659490031542e-01 1.404080954513863833e-01 -7.293287857978771882e-01 7.293251028097833544e-01 7.293248965936280914e-01 -7.293221253935209258e-01 7.293288539279998428e-01 -7.293235773642600117e-01 1.524680570049065653e-01 7.293302124262935893e-01 -1.524343217268057382e-01 -7.293242203336069984e-01 -7.293238026203676672e-01 -7.293218430352728099e-01 -7.293246120052990777e-01 -7.293244615180010104e-01 -3.745817377590245911e-01 1.404007749193828813e-01 7.293300763887193838e-01 -1.403932235325458799e-01 2.172871996242560222e-01 7.293302129834370318e-01 -1.403976297783068039e-01 7.293227529522930963e-01 1.403959211711624799e-01 -7.293272740244094443e-01 4.335448915944149079e-02 -3.988807976561238311e-01 -1.404032235812055496e-01 3.794717565215235400e-01 1.000011011495725022e+00 7.293235999743371556e-01 -7.293241117196703760e-01 3.745940548242381873e-01 7.293029498575569480e-01 -7.293176845888326154e-01 -7.293360151755945431e-01 -7.293228194283415400e-01 7.293221321405919388e-01 7.293173587993911910e-01 7.293200029380811911e-01 -7.293280572324429833e-01 7.293213131287620277e-01 7.293260724801142736e-01 -7.293292152747110624e-01 -7.293193639921454752e-01 3.989333946451496526e-01 4.577021797908952250e-01 -2.934521705394875224e-01 7.293403560650293382e-01 -1.404006812221946232e-01 7.293200399962808111e-01 1.404020091936056258e-01 -7.293189615604184217e-01 -7.293236644280075565e-01 7.293234832886232866e-01 -4.710100484595701187e-01 2.406790516085618170e-01 1.404015515572151762e-01
-1.302444291354079020e-01 -9.999908829490626871e-01 4.758842828212605514e-01 -4.758957521755259878e-01 8.357049204811979326e-01 -9.999713471633029371e-01 1.488534044141293644e-01 -1.891237718327608286e-01 -9.999577012834568457e-01 -1.302622474324603152e-01 -9.999687544440942766e-01 1.302479345634243169e-01 1.302535892816904239e-01 9.999739299068536313e-01 -1.302433036830767665e-01 -9.999748238856308591e-01 9.999727066469478176e-01 9.999703709497762549e-01 -9.999692379363299688e-01 9.999752605346152734e-01 -9.999708287724377032e-01 4.231089236027558154e-01 9.999812899537945388e-01 -4.230958026392669380e-01 -9.999696001551415803e-01 -9.999683186791744616e-01 -9.999691966038134483e-01 -9.999690766248533480e-01 -9.999711767442361898e-01 -1.039363203810839686e-01 -1.302479495200124238e-01 9.999780176886310379e-01 1.302553276496409840e-01 4.879328160286193206e-01 9.999794704947566615e-01 1.302513038693034197e-01 9.999703409729000514e-01 -1.302513804845170653e-01 -9.999731858788393213e-01 3.139982271742507436e-01 -6.695278458896085638e-01 1.302480048039212635e-01 6.501136513851527576e-01 7.293235999743371556e-01 9.999967568151284514e-01 -9.999700556174243582e-01 1.039360952457131088e-01 9.999488781221919087e-01 -9.999701969429559689e-01 -9.999788298512505280e-01 -9.999688506718567016e-01 9.999656672633895349e-01 9.999630576799208859e-01 9.999678287428547252e-01 -9.999726298970713634e-01 9.999662252901173609e-01 9.999731583849860161e-01 -9.999785180714592103e-01 -9.999679065918969378e-01 6.695757495714191876e-01 7.283468525367544633e-01 -5.641038538235422228e-01 9.999876293248999293e-01 1.302495471010712835e-01 9.999687985945198143e-01 -1.302480858676178244e-01 -9.999666261207162954e-01 -9.999686902263972277e-01 9.999698501828215846e-01 -2.346201070400845412e-01 -2.996192753475040646e-02 -1.302478707989543627e-01
1.302432054942215256e-01 9.999907371044080007e-01 -4.758847709934587167e-01 4.758962682048469284e-01 -8.357048407168282678e-01 9.999713508678368390e-01 -1.488543404232899048e-01 1.891202195724425161e-01 9.999575751648642763e-01 1.302614144232862869e-01 9.999685718715756177e-01 -1.302470606498127015e-01 -1.302525021364696611e-01 -9.999737809531897836e-01 1.302423621233922968e-01 9.999749101262749296e-01 -9.999725790721584184e-01 -9.999703747097223872e-01 9.999692134954273337e-01 -9.999752862579003310e-01 9.999709095961207828e-01 -4.231091031991307538e-01 -9.999807007850859408e-01 4.230949191178641211e-01 9.999697607547533007e-01 9.999681383240306420e-01 9.999691340318324073e-01 9.999688849679777558e-01 9.999710286054623865e-01 1.039373194609511802e-01 1.302468710767891169e-01 -9.999777824866654674e-01 -1.302544577787969060e-01 -4.879325772978627684e-01 -9.999794499487185684e-01 -1.302505720764966513e-01 -9.999701707903859704e-01 1.302505236059134375e-01 9.999730139157325670e-01 -3.139961376240004154e-01 6.695274048462135363e-01 -1.302474058504567433e-01 -6.501115544945904601e-01 -7.293241117196703760e-01 -9.999700556174243582e-01 9.999965610900549695e-01 -1.039371239618165077e-01 -9.999490302367514127e-01 9.999701759341997898e-01 9.999786169152257154e-01 9.999688092740529610e-01 -9.999658484218002519e-01 -9.999627478529450331e-01 -9.999677639039626920e-01 9.999722603200493776e-01 -9.999659903224668023e-01 -9.999732446652428441e-01 9.999783675604910771e-01 9.999678236871524240e-01 -6.695751312257454124e-01 -7.283465990909833154e-01 5.641040237391032885e-01 -9.999875741131377671e-01 -1.302488492261547337e-01 -9.999687913483673585e-01 1.302472304810103620e-01 9.999663898399644424e-01 9.999693995079860231e-01 -9.999697235838023168e-01 2.346204736113533251e-01 2.995573460016886028e-02 1.302469822448853731e-01
7.657780051807769883e-01 -1.039354050317655986e-01 6.280288239278798423e-01 -6.280175020868871139e-01 2.681854927322571691e-01 -1.039375858571897487e-01 4.867225751606816253e-01 -2.529206134912757031e-01 -1.039295278700963499e-01 7.657596397411111644e-01 -1.039390032609490699e-01 -7.657855502736050646e-01 -7.657763853031613888e-01 1.039344869034760227e-01 7.657945888213603114e-01 -1.039385415837014437e-01 1.039348157418139434e-01 1.039370015940678099e-01 -1.039247994256954355e-01 1.039365318328606264e-01 -1.039376905015352848e-01 6.807716439211919379e-01 1.039356623832516924e-01 -6.807738435140635591e-01 -1.039383419445245038e-01 -1.039397458578793093e-01 -1.039327091181916907e-01 -1.039343528293588254e-01 -1.039346074163948752e-01 -9.999544070332748724e-01 7.657943765391813651e-01 1.039362391994041179e-01 -7.657709781384040015e-01 -4.080981584985010069e-01 1.039294276651403504e-01 -7.657827210224374959e-01 1.039334995111739768e-01 7.657812913507541230e-01 -1.039434725436919893e-01 -2.390741965515377071e-02 2.265083623899701859e-01 -7.657884485151871257e-01 4.537772102876295732e-01 3.745940548242381873e-01 1.039360952457131088e-01 -1.039371239618165077e-01 9.999706610184007083e-01 1.039306714700208023e-01 -1.039366829680433424e-01 -1.039361699119213528e-01 -1.039398643365978814e-01 1.039440854671000170e-01 1.039330684965769636e-01 1.039383347082149245e-01 -1.039312506202330066e-01 1.039379196626362412e-01 1.039366063822689951e-01 -1.039334277402299833e-01 -1.039364165312696292e-01 -2.264705858924106197e-01 -1.676973774427445996e-01 3.458219852458294715e-03 1.039473182314843702e-01 -7.657882253354877378e-01 1.039318166476410482e-01 7.657877661312736395e-01 -1.039403397307071264e-01 -1.039372120790916926e-01 1.039387134642029836e-01 -5.994201389313783546e-01 1.101929211730104663e-01 7.657886993469426029e-01
-1.302476691505160822e-01 -9.999705184571576755e-01 4.758723440359617918e-01 -4.758837040488963499e-01 8.356875577967225466e-01 -9.999504515311820052e-01 1.488424188397254877e-01 -1.891115086194120054e-01 -9.999363826758690399e-01 -1.302656771011680703e-01 -9.999477087115715701e-01 1.302513509448184614e-01 1.302568614624923793e-01 9.999528467813185717e-01 -1.302467869077194029e-01 -9.999543404960874460e-01 9.999519206810696392e-01 9.999494052944614131e-01 -9.999483881554960263e-01 9.999541154386524244e-01 -9.999496224998616345e-01 4.231016279031586391e-01 9.999598137285768962e-01 -4.230880654580000400e-01 -9.999491514024145822e-01 -9.999477565905151577e-01 -9.999483034562145489e-01 -9.999484745377992256e-01 -9.999500223675550359e-01 -1.039303430308893411e-01 -1.302512882847031428e-01 9.999572183064862063e-01 1.302589488248828142e-01 4.879194885373204227e-01 9.999584745962066812e-01 1.302548029932229789e-01 9.999494786333323892e-01 -1.302547034293690953e-01 -9.999522669841272027e-01 3.139819961665821224e-01 -6.694965862265810363e-01 1.302517997855944520e-01 6.500993538758027546e-01 7.293029498575569480e-01 9.999488781221919087e-01 -9.999490302367514127e-01 1.039306714700208023e-01 9.999588011920935715e-01 -9.999494781678618383e-01 -9.999575020511055623e-01 -9.999479858604251037e-01 9.999448015596084094e-01 9.999422600981048292e-01 9.999465901010697877e-01 -9.999512244104019620e-01 9.999455759919121389e-01 9.999524762852999293e-01 -9.999577707539175631e-01 -9.999470312677545270e-01 6.695444534622626565e-01 7.283133201959934855e-01 -5.640740560901121858e-01 9.999665816420891806e-01 1.302530843579612074e-01 9.999479121384756697e-01 -1.302516566907138407e-01 -9.999456697505836322e-01 -9.999483071083071772e-01 9.999491369427158105e-01 -2.346107227784722804e-01 -2.995069601180393518e-02 -1.302515841428711907e-01
1.302444278996700011e-01 9.999916644775049823e-01 -4.758799649723810532e-01 4.758911451591703035e-01 -8.357074274651142831e-01 9.999716452841594938e-01 -1.488522579276772007e-01 1.891113497885545947e-01 9.999579564797115294e-01 1.302624489398447605e-01 9.999688737736106559e-01 -1.302484957634776064e-01 -1.302538224710990677e-01 -9.999739863111660743e-01 1.302438005871852100e-01 9.999756580236185410e-01 -9.999735030691452309e-01 -9.999705853645035614e-01 9.999697351631336995e-01 -9.999755854703186175e-01 9.999710502733883954e-01 -4.231153377241667068e-01 -9.999812943367585305e-01 4.231018368917889849e-01 9.999701482492164839e-01 9.999687610194268883e-01 9.999696716676724773e-01 9.999699110896281828e-01 9.999714846542944180e-01 1.039370574721630025e-01 1.302482798196890612e-01 -9.999785936664795649e-01 -1.302558057023374960e-01 -4.879313166008251712e-01 -9.999798663148690148e-01 -1.302517780287837934e-01 -9.999708486257365969e-01 1.302518367270908972e-01 9.999733798892306291e-01 -3.140013485781564251e-01 6.695288773738912180e-01 -1.302486446255202435e-01 -6.501133222178759885e-01 -7.293176845888326154e-01 -9.999701969429559689e-01 9.999701759341997898e-01 -1.039366829680433424e-01 -9.999494781678618383e-01 9.999972469583835455e-01 9.999789309310018748e-01 9.999691852431922268e-01 -9.999662522514859431e-01 -9.999634734513282996e-01 -9.999679254040021448e-01 9.999724389902142629e-01 -9.999667462870149848e-01 -9.999736298744835716e-01 9.999786735458294773e-01 9.999682336687794049e-01 -6.695767918341194447e-01 -7.283457690086464487e-01 5.641049108048529215e-01 -9.999879462034417799e-01 -1.302501656351810755e-01 -9.999692649573106440e-01 1.302484939621930959e-01 9.999668341464474919e-01 9.999692640918499409e-01 -9.999705336558437629e-01 2.346170915077470109e-01 2.995461029765612154e-02 1.302483893415160021e-01
1.302504379620956221e-01 9.999996560225685727e-01 -4.758906877549109460e-01 4.759020871055258950e-01 -8.357109431960322299e-01 9.999800721142426685e-01 -1.488513727653908159e-01 1.891192321378493690e-01 9.999662436918119734e-01 1.302678583010443980e-01 9.999770587080378803e-01 -1.302541742192917240e-01 -1.302596058795775225e-01 -9.999827687422569999e-01 1.302496235364612176e-01 9.999836598715028391e-01 -9.999816084138234418e-01 -9.999790724711057344e-01 9.999776316361588258e-01 -9.999842432766382627e-01 9.999794306235916252e-01 -4.231101726718014544e-01 -9.999885092536824338e-01 4.230971436247748518e-01 9.999784296539360184e-01 9.999770807086075797e-01 9.999774569019833637e-01 9.999785079057463832e-01 9.999796763612239792e-01 1.039331785609847597e-01 1.302543320550398620e-01 -9.999865023164846711e-01 -1.302612270465842714e-01 -4.879425511851618324e-01 -9.999870850020998736e-01 -1.302576693334735747e-01 -9.999791944847022940e-01 1.302571762179372816e-01 9.999820374695598257e-01 -3.139997355968219828e-01 6.695350082275598469e-01 -1.302542356478685048e-01 -6.501200911250560877e-01 -7.293360151755945431e-01 -9.999788298512505280e-01 9.999786169152257154e-01 -1.039361699119213528e-01 -9.999575020511055623e-01 9.999789309310018748e-01 1.000011917190813948e+00 9.999774546279051046e-01 -9.999745620452176187e-01 -9.999715776640902831e-01 -9.999761221766413355e-01 9.999815380777876683e-01 -9.999746992449056737e-01 -9.999825263516539664e-01 9.999859015691033859e-01 9.999762455404899164e-01 -6.695828103269749754e-01 -7.283531673699169540e-01 5.641065405114502607e-01 -9.999962635890096152e-01 -1.302559029467238449e-01 -9.999770398296321527e-01 1.302540752136485680e-01 9.999756498552281325e-01 9.999777902941112684e-01 -9.999784775007677373e-01 2.346215652967799103e-01 2.995591861283284155e-02 1.302543437878974919e-01
1.302422874584900359e-01 9.999900152323334401e-01 -4.758852218091180197e-01 4.758965984045804287e-01 -8.357057089154982243e-01 9.999704284381178976e-01 -1.488545990113396000e-01 1.891175341408824206e-01 9.999561242944126072e-01 1.302603230948775059e-01 9.999672119722095021e-01 -1.302461016694388130e-01 -1.302514690344371284e-01 -9.999727273720532272e-01 1.302413485408485394e-01 9.999739785835199957e-01 -9.999718855470990375e-01 -9.999694101008254066e-01 9.999681223872913804e-01 -9.999739380159978763e-01 9.999696430925421042e-01 -4.231113285875316432e-01 -9.999796017532972536e-01 4.230974593694593611e-01 9.999689568730357747e-01 9.999673907866821754e-01 9.999679189742460839e-01 9.999680608595390430e-01 9.999698292275361888e-01 1.039398292893188025e-01 1.302457679719283556e-01 -9.999769740821823349e-01 -1.302535116785080993e-01 -4.879317878523972141e-01 -9.999783189604741773e-01 -1.302493540147937057e-01 -9.999691644645331001e-01 1.302494260403153914e-01 9.999719478029914788e-01 -3.139965424671105065e-01 6.695249821952320435e-01 -1.302461119360991959e-01 -6.501107644474936054e-01 -7.293228194283415400e-01 -9.999688506718567016e-01 9.999688092740529610e-01 -1.039398643365978814e-01 -9.999479858604251037e-01 9.999691852431922268e-01 9.999774546279051046e-01 9.999950450136345648e-01 -9.999646360756921926e-01 -9.999618122581447333e-01 -9.999664687341544012e-01 9.999713910202551181e-01 -9.999652058765056140e-01 -9.999721516327041426e-01 9.999771625891261673e-01 9.999666772450793717e-01 -6.695729090289672669e-01 -7.283434240925946712e-01 5.641025352970444606e-01 -9.999861599038446514e-01 -1.302478246191143552e-01 -9.999674806715306286e-01 1.302460851311294798e-01 9.999654161938990038e-01 9.999681514655018866e-01 -9.999689211677597056e-01 2.346211408711273705e-01 2.995147101869084783e-02 1.302460047512598584e-01
-1.302350766843512198e-01 -9.999869647049032251e-01 4.758864949233312380e-01 -4.758980686577886088e-01 8.357032720001701387e-01 -9.999671126759857032e-01 1.488579720947840468e-01 -1.891185372282197796e-01 -9.999536763402808726e-01 -1.302532532159408896e-01 -9.999643643388856917e-01 1.302391221042656644e-01 1.302445174522801341e-01 9.999698686368329037e-01 -1.302344209062186731e-01 -9.999709886629033484e-01 9.999689435468623877e-01 9.999662397413339177e-01 -9.999653382457023287e-01 9.999709111838067654e-01 -9.999664131435336278e-01 4.231137071580815534e-01 9.999770142925630267e-01 -4.231001231687659403e-01 -9.999656110116211805e-01 -9.999640744381520507e-01 -9.999652207232492263e-01 -9.999652249448650609e-01 -9.999669601443682554e-01 -1.039442350096937834e-01 -1.302388087802180405e-01 9.999738325508158443e-01 1.302465077131945426e-01 4.879256881081755481e-01 9.999755730486151739e-01 1.302427161469607575e-01 9.999662969183567007e-01 -1.302423916274405291e-01 -9.999689874700760095e-01 3.139936821640763598e-01 -6.695194822424679337e-01 1.302393570143321466e-01 6.501117308675125050e-01 7.293221321405919388e-01 9.999656672633895349e-01 -9.999658484218002519e-01 1.039440854671000170e-01 9.999448015596084094e-01 -9.999662522514859431e-01 -9.999745620452176187e-01 -9.999646360756921926e-01 9.999892661531877280e-01 9.999587483551255485e-01 9.999630812990696338e-01 -9.999681135743181404e-01 9.999622397683461950e-01 9.999693436677792313e-01 -9.999743736373828407e-01 -9.999637035716206768e-01 6.695672261259181246e-01 7.283370859288418320e-01 -5.640971115525581503e-01 9.999836391595222640e-01 1.302407894453780912e-01 9.999647059194327614e-01 -1.302390401583033985e-01 -9.999622124164030401e-01 -9.999649119051646773e-01 9.999659090345450752e-01 -2.346232411964247477e-01 -2.994819725263891605e-02 -1.302393975861827202e-01
-1.302462466882169378e-01 -9.999841276738230533e-01 4.758785159001671095e-01 -4.758899544895790479e-01 8.356989387841650130e-01 -9.999645833674387640e-01 1.488507751896141484e-01 -1.891138227290815321e-01 -9.999507353516845498e-01 -1.302643460552463939e-01 -9.999616036542371411e-01 1.302498792890410539e-01 1.302555120768924268e-01 9.999667887706464864e-01 -1.302453475033494290e-01 -9.999684620821182035e-01 9.999661777953261499e-01 9.999634766352775150e-01 -9.999623676265978478e-01 9.999682792972607315e-01 -9.999636540236092053e-01 4.231051751694287488e-01 9.999739735307203725e-01 -4.230917248519303620e-01 -9.999630957306409051e-01 -9.999615289418928299e-01 -9.999622307809016286e-01 -9.999625472930041559e-01 -9.999641885263508279e-01 -1.039329592024781229e-01 -1.302497744654985967e-01 9.999711419011280134e-01 1.302574254281139154e-01 4.879316630630319840e-01 9.999728408116485001e-01 1.302535145505634984e-01 9.999636150470899709e-01 -1.302534509889060332e-01 -9.999662676553591201e-01 3.139951586995975985e-01 -6.695245311320439097e-01 1.302502760737926091e-01 6.501058531681387365e-01 7.293173587993911910e-01 9.999630576799208859e-01 -9.999627478529450331e-01 1.039330684965769636e-01 9.999422600981048292e-01 -9.999634734513282996e-01 -9.999715776640902831e-01 -9.999618122581447333e-01 9.999587483551255485e-01 9.999840383160980561e-01 9.999605670445024241e-01 -9.999654236881065916e-01 9.999595614085605710e-01 9.999663957030374695e-01 -9.999715875697678946e-01 -9.999609883201507898e-01 6.695724173940947876e-01 7.283416948007934710e-01 -5.641001484853088721e-01 9.999808236485423496e-01 1.302516254258771766e-01 9.999617485127388905e-01 -1.302501244219372301e-01 -9.999597669902491326e-01 -9.999618682442961148e-01 9.999631908598627383e-01 -2.346149717797563483e-01 -2.995322477728397034e-02 -1.302503428046664080e-01
-1.302419611275442146e-01 -9.999886540761862008e-01 4.758852348524296727e-01 -4.758964838050003809e-01 8.357036583731665136e-01 -9.999688120849443695e-01 1.488530504057463955e-01 -1.891123624292976313e-01 -9.999549333131158013e-01 -1.302598341731217302e-01 -9.999663822080697706e-01 1.302455432220521458e-01 1.302510612339649876e-01 9.999712033975868275e-01 -1.302411826508900194e-01 -9.999728183629960077e-01 9.999702914570038903e-01 9.999679358503166249e-01 -9.999666986675398439e-01 9.999727836132186187e-01 -9.999681834968737748e-01 4.231109740231283056e-01 9.999783892108282668e-01 -4.230974493060040142e-01 -9.999675764781128517e-01 -9.999660592001033965e-01 -9.999667904135224328e-01 -9.999669012987910666e-01 -9.999686621239949336e-01 -1.039378982241230265e-01 -1.302454325054523132e-01 9.999756659745867582e-01 1.302531350901237339e-01 4.879283444734754394e-01 9.999773195797267977e-01 1.302490153051176769e-01 9.999679876059630601e-01 -1.302488381486774649e-01 -9.999704037598702300e-01 3.139973596867683958e-01 -6.695271246357842321e-01 1.302458215410736975e-01 6.501131164499476256e-01 7.293200029380811911e-01 9.999678287428547252e-01 -9.999677639039626920e-01 1.039383347082149245e-01 9.999465901010697877e-01 -9.999679254040021448e-01 -9.999761221766413355e-01 -9.999664687341544012e-01 9.999630812990696338e-01 9.999605670445024241e-01 9.999925536501631518e-01 -9.999702246544226458e-01 9.999639853290938074e-01 9.999709818832599462e-01 -9.999758088597211492e-01 -9.999654278600799140e-01 6.695748217765784549e-01 7.283445037546875112e-01 -5.641028397729885846e-01 9.999850913986699785e-01 1.302472671565267637e-01 9.999663016787937453e-01 -1.302460462569356159e-01 -9.999641939211126873e-01 -9.999667761673247668e-01 9.999676017453835719e-01 -2.346208968127483641e-01 -2.995216053428882350e-02 -1.302455578943078063e-01
1.302481093947894242e-01 9.999934691656937602e-01 -4.758821212711639714e-01 4.758933133157345896e-01 -8.357070269028982201e-01 9.999737290345646068e-01 -1.488541054110230077e-01 1.891173215021008658e-01 9.999598679316160643e-01 1.302660362342418776e-01 9.999707992783632982e-01 -1.302518772041258155e-01 -1.302573470972187286e-01 -9.999759609320291176e-01 1.302472683429455047e-01 9.999776093944097166e-01 -9.999753448348300822e-01 -9.999725599352292660e-01 9.999714257860962130e-01 -9.999775549350784498e-01 9.999731947940099230e-01 -4.231061039418762548e-01 -9.999833105141924250e-01 4.230930033731314377e-01 9.999721145160261893e-01 9.999709827417935237e-01 9.999713927231292931e-01 9.999712227839472334e-01 9.999732777837518904e-01 1.039318844146853577e-01 1.302514984240935314e-01 -9.999804930895898059e-01 -1.302594989918808011e-01 -4.879370338391550987e-01 -9.999820676709646472e-01 -1.302552395067488045e-01 -9.999724210628778698e-01 1.302550670454705184e-01 9.999756594128237364e-01 -3.139959996511677565e-01 6.695312079242030645e-01 -1.302518882058662231e-01 -6.501128745274110665e-01 -7.293280572324429833e-01 -9.999726298970713634e-01 9.999722603200493776e-01 -1.039312506202330066e-01 -9.999512244104019620e-01 9.999724389902142629e-01 9.999815380777876683e-01 9.999713910202551181e-01 -9.999681135743181404e-01 -9.999654236881065916e-01 -9.999702246544226458e-01 1.000001371979355236e+00 -9.999686438772558139e-01 -9.999757308804920752e-01 9.999807186153146787e-01 9.999698611353641242e-01 -6.695793849915938623e-01 -7.283513901750052755e-01 5.641076712153856310e-01 -9.999898916484829536e-01 -1.302535381128827330e-01 -9.999710539373970475e-01 1.302522335005632248e-01 9.999690998277189768e-01 9.999713020125486906e-01 -9.999721617043715316e-01 2.346158952284663757e-01 2.995662345323616901e-02 1.302519483471774320e-01
-1.302422408780328222e-01 -9.999876807490994945e-01 4.758832239988073920e-01 -4.758945674938435122e-01 8.357033648786575952e-01 -9.999677807804300267e-01 1.488537807626001130e-01 -1.891165673498339528e-01 -9.999540304849344752e-01 -1.302604568906629845e-01 -9.999648941574007521e-01 1.302460666330121641e-01 1.302513739715971397e-01 9.999703116853958518e-01 -1.302414986505477379e-01 -9.999716584830593558e-01 9.999692409662467307e-01 9.999667955058056945e-01 -9.999656368981577614e-01 9.999713626534785238e-01 -9.999669152602352895e-01 4.231096594386390963e-01 9.999773708647313741e-01 -4.230960970358980666e-01 -9.999664230175776547e-01 -9.999648438780950332e-01 -9.999656439454949197e-01 -9.999658344503217222e-01 -9.999675046752615204e-01 -1.039378594576421955e-01 -1.302459583033923618e-01 9.999743996328767093e-01 1.302535380627097561e-01 4.879303370275644980e-01 9.999756801083397040e-01 1.302496943420865805e-01 9.999668062144055902e-01 -1.302491888854025726e-01 -9.999694570312419595e-01 3.139966430476332504e-01 -6.695253653825099516e-01 1.302462904515953035e-01 6.501100979681116998e-01 7.293213131287620277e-01 9.999662252901173609e-01 -9.999659903224668023e-01 1.039379196626362412e-01 9.999455759919121389e-01 -9.999667462870149848e-01 -9.999746992449056737e-01 -9.999652058765056140e-01 9.999622397683461950e-01 9.999595614085605710e-01 9.999639853290938074e-01 -9.999686438772558139e-01 9.999899829081715374e-01 9.999697922922032856e-01 -9.999747270958950773e-01 -9.999642281633854823e-01 6.695733177005542824e-01 7.283424715082089662e-01 -5.641015713685355593e-01 9.999841148367091259e-01 1.302477323984667090e-01 9.999650629052603268e-01 -1.302462489060607076e-01 -9.999629462946715286e-01 -9.999655530618176691e-01 9.999664635501281928e-01 -2.346185229916719350e-01 -2.995099888875457292e-02 -1.302463035349836484e-01
-1.302451075875405984e-01 -9.999946327174548122e-01 4.758864294911133719e-01 -4.758977343203903976e-01 8.357067541713160130e-01 -9.999747783541953483e-01 1.488526853013580342e-01 -1.891154831175051176e-01 -9.999608192686227914e-01 -1.302631413155539153e-01 -9.999719579413315351e-01 1.302487817052611907e-01 1.302544570141207225e-01 9.999773229060207047e-01 -1.302444491957289452e-01 -9.999785653357123882e-01 9.999761915620797303e-01 9.999737022252892515e-01 -9.999729347764568788e-01 9.999784823435968750e-01 -9.999741043298582266e-01 4.231094775546589415e-01 9.999842966983775172e-01 -4.230959806788203714e-01 -9.999732463093112811e-01 -9.999718264005736934e-01 -9.999725241536674414e-01 -9.999724100521369952e-01 -9.999743536097330798e-01 -1.039364250522426675e-01 -1.302487861334527819e-01 9.999814605764223430e-01 1.302563474494016493e-01 4.879344761740487812e-01 9.999831643851597729e-01 1.302524578714710224e-01 9.999735823162532178e-01 -1.302521059353925759e-01 -9.999767562314856306e-01 3.140014618822642989e-01 -6.695305672541923547e-01 1.302492255704152391e-01 6.501151852856635882e-01 7.293260724801142736e-01 9.999731583849860161e-01 -9.999732446652428441e-01 1.039366063822689951e-01 9.999524762852999293e-01 -9.999736298744835716e-01 -9.999825263516539664e-01 -9.999721516327041426e-01 9.999693436677792313e-01 9.999663957030374695e-01 9.999709818832599462e-01 -9.999757308804920752e-01 9.999697922922032856e-01 1.000002693679101329e+00 -9.999820829788307330e-01 -9.999709333557669222e-01 6.695784055460276551e-01 7.283487471004687075e-01 -5.641045727473118498e-01 9.999910490638825866e-01 1.302504519587724674e-01 9.999722997635184241e-01 -1.302489617333825456e-01 -9.999698859052559285e-01 -9.999723501978791118e-01 9.999733538243887887e-01 -2.346223429494034285e-01 -2.995487643348541951e-02 -1.302491588630659558e-01
1.302516291894187939e-01 9.999996486845875721e-01 -4.758869786978268124e-01 4.758986356715403931e-01 -8.357112421999214336e-01 9.999796479471946276e-01 -1.488491054086102106e-01 1.891126997751584604e-01 9.999661779933833872e-01 1.302693816047869602e-01 9.999768508986921489e-01 -1.302554063481848878e-01 -1.302607677750277360e-01 -9.999826537863615306e-01 1.302510769861801310e-01 9.999836036614158097e-01 -9.999812725006624881e-01 -9.999790143879904170e-01 9.999777422447372333e-01 -9.999838106015018768e-01 9.999791336607316561e-01 -4.231106574840529655e-01 -9.999886230807266685e-01 4.230963774649757481e-01 9.999785026410826783e-01 9.999769178113444568e-01 9.999775279527191030e-01 9.999777748224512042e-01 9.999794355734455964e-01 1.039300953288871121e-01 1.302552809405965462e-01 -9.999866148038506486e-01 -1.302626987660910896e-01 -4.879405843925434527e-01 -9.999871180877850652e-01 -1.302590187082825479e-01 -9.999788500512112321e-01 1.302583832154988186e-01 9.999819281394739523e-01 -3.140041163114573042e-01 6.695380430855262244e-01 -1.302554049480302012e-01 -6.501179353371101532e-01 -7.293292152747110624e-01 -9.999785180714592103e-01 9.999783675604910771e-01 -1.039334277402299833e-01 -9.999577707539175631e-01 9.999786735458294773e-01 9.999859015691033859e-01 9.999771625891261673e-01 -9.999743736373828407e-01 -9.999715875697678946e-01 -9.999758088597211492e-01 9.999807186153146787e-01 -9.999747270958950773e-01 -9.999820829788307330e-01 1.000011647608121335e+00 9.999765259468010870e-01 -6.695857826979932925e-01 -7.283552875396595017e-01 5.641097809764485937e-01 -9.999963161264286970e-01 -1.302570005994466706e-01 -9.999768738405931945e-01 1.302556690497518876e-01 9.999750472911875798e-01 9.999777418220391345e-01 -9.999783592685820288e-01 2.346179403707240874e-01 2.995783856803080000e-02 1.302553371366924617e-01
1.302432617842614326e-01 9.999890421987160938e-01 -4.758798245603538812e-01 4.758912310203620155e-01 -8.357071085553080536e-01 9.999693074574281804e-01 -1.488560397247904177e-01 1.891213514697535625e-01 9.999557330512098829e-01 1.302611002881522151e-01 9.999663223631394260e-01 -1.302466468753805950e-01 -1.302526259470133674e-01 -9.999715370055869412e-01 1.302421393778264713e-01 9.999730774933501820e-01 -9.999710823682598226e-01 -9.999681872517260928e-01 9.999671959469631499e-01 -9.999731757317209535e-01 9.999685068070452987e-01 -4.231121251619779922e-01 -9.999789937698951858e-01 4.230985628679562183e-01 9.999680739062417612e-01 9.999663094534616548e-01 9.999671937185848902e-01 9.999672055140461646e-01 9.999689001819692669e-01 1.039367096333263518e-01 1.302466670934168957e-01 -9.999759815242806882e-01 -1.302543504590618351e-01 -4.879306749348087946e-01 -9.999774402677796825e-01 -1.302502938626942386e-01 -9.999683528137527366e-01 1.302502214716174944e-01 9.999709030578842750e-01 -3.139935719589641572e-01 6.695239513895302474e-01 -1.302471280393051600e-01 -6.501091369613833937e-01 -7.293193639921454752e-01 -9.999679065918969378e-01 9.999678236871524240e-01 -1.039364165312696292e-01 -9.999470312677545270e-01 9.999682336687794049e-01 9.999762455404899164e-01 9.999666772450793717e-01 -9.999637035716206768e-01 -9.999609883201507898e-01 -9.999654278600799140e-01 9.999698611353641242e-01 -9.999642281633854823e-01 -9.999709333557669222e-01 9.999765259468010870e-01 9.999929836502161606e-01 -6.695717922529988986e-01 -7.283429349702800204e-01 5.641045078190000117e-01 -9.999855273215544349e-01 -1.302486708230654044e-01 -9.999668688890029911e-01 1.302469866266632859e-01 9.999642573156959369e-01 9.999669513439938262e-01 -9.999681029855215231e-01 2.346147854698430735e-01 2.995554976767890801e-02 1.302471071751049592e-01
-4.606438199525509369e-01 -6.695919052692386186e-01 1.454749163992877514e-01 -1.454845345249351773e-01 5.053139112244122710e-01 -6.695756702601967092e-01 -1.815266822562306703e-01 1.412767889333690075e-01 -6.695571300601753650e-01 -4.606643861437753062e-01 -6.695738062738507690e-01 4.606358217437503400e-01 4.606481124388138726e-01 6.695805778129105823e-01 -4.606264479561508196e-01 -6.695785878290405613e-01 6.695782019610989622e-01 6.695757241194968401e-01 -6.695846828060902922e-01 6.695794919987224647e-01 -6.695754125542112689e-01 9.271094480509534108e-02 6.695799252482013131e-01 -9.270450239667489545e-02 -6.695737689882350629e-01 -6.695720432453045046e-01 -6.695784313374743002e-01 -6.695744192513538584e-01 -6.695788842370701266e-01 2.264635896484302746e-01 -4.606440884208062303e-01 6.695824488619734893e-01 4.606516427614576470e-01 5.235788566145107570e-01 6.695864908664094228e-01 4.606448298902556804e-01 6.695753974943975395e-01 -4.606447329560356407e-01 -6.695733385801727611e-01 6.443962013975836900e-01 -9.999863298122371180e-01 4.606386273829615741e-01 3.196980717232746350e-01 3.989333946451496526e-01 6.695757495714191876e-01 -6.695751312257454124e-01 -2.264705858924106197e-01 6.695444534622626565e-01 -6.695767918341194447e-01 -6.695828103269749754e-01 -6.695729090289672669e-01 6.695672261259181246e-01 6.695724173940947876e-01 6.695748217765784549e-01 -6.695793849915938623e-01 6.695733177005542824e-01 6.695784055460276551e-01 -6.695857826979932925e-01 -6.695717922529988986e-01 1.000014178617249172e+00 9.412140464319562749e-01 -7.769388423483065687e-01 6.695841835612171833e-01 4.606410590092887003e-01 6.695767392755012093e-01 -4.606387259339672080e-01 -6.695712769079561477e-01 -6.695744305534199192e-01 6.695743589575359200e-01 9.578505748539736797e-02 -3.603487236666571558e-01 -4.606374939900392262e-01
-4.018753315830860262e-01 -7.283632547804043122e-01 2.042555754188695449e-01 -2.042658011030258070e-01 5.640807777198936224e-01 -7.283459967561252135e-01 -1.227653423744581307e-01 8.250607937720705332e-02 -7.283271489302861612e-01 -4.018952372356399128e-01 -7.283445323148668438e-01 4.018642675713199885e-01 4.018777803053427689e-01 7.283508446997232211e-01 -4.018598529971140754e-01 -7.283491604830177879e-01 7.283480974659811702e-01 7.283465794786346814e-01 -7.283528848971777547e-01 7.283504841795079843e-01 -7.283463190154730871e-01 1.514849552823632761e-01 7.283519434239946744e-01 -1.514777229423437122e-01 -7.283446319707710392e-01 -7.283423700129190159e-01 -7.283469693150680380e-01 -7.283436545112002003e-01 -7.283489515355803245e-01 1.676901922638308340e-01 -4.018777665838269564e-01 7.283522537460552781e-01 4.018826157659077802e-01 5.335303517051082078e-01 7.283575572083159644e-01 4.018745125760253001e-01 7.283461266720335781e-01 -4.018748513201081951e-01 -7.283437972393707049e-01 5.856394015787724783e-01 -9.411697906095812804e-01 4.018699169498356483e-01 3.784798520251526077e-01 4.577021797908952250e-01 7.283468525367544633e-01 -7.283465990909833154e-01 -1.676973774427445996e-01 7.283133201959934855e-01 -7.283457690086464487e-01 -7.283531673699169540e-01 -7.283434240925946712e-01 7.283370859288418320e-01 7.283416948007934710e-01 7.283445037546875112e-01 -7.283513901750052755e-01 7.283424715082089662e-01 7.283487471004687075e-01 -7.283552875396595017e-01 -7.283429349702800204e-01 9.412140464319562749e-01 1.000019481400566290e+00 -8.357403048039547810e-01 7.283564536112578924e-01 4.018717862791673645e-01 7.283450485800992968e-01 -4.018701604535967475e-01 -7.283404502589085894e-01 -7.283453566530715406e-01 7.283445839943419875e-01 3.700680628616356133e-02 -3.015792787087773208e-01 -4.018682142635515153e-01
2.376219862106231928e-01 5.641164731580293745e-01 -4.003749076821456337e-02 4.004800355743515228e-02 -7.283442873557705033e-01 5.641046537308030961e-01 -4.148485822519053928e-02 8.176541016406843609e-02 5.640860157570894984e-01 2.376465393961079975e-01 5.641025004862482151e-01 -2.376058987287087421e-01 -2.376224863989105374e-01 -5.641065115955811171e-01 2.376016592654519588e-01 5.641068297668513365e-01 -5.641057834003646576e-01 -5.641048791896272618e-01 5.641087638213710953e-01 -5.641071972302947879e-01 5.641048832644385280e-01 -3.157418226237098113e-01 -5.641100066116847556e-01 3.157318393662846834e-01 5.641048138529013434e-01 5.641007610222907864e-01 5.641044846778646704e-01 5.641024680192319174e-01 5.641060501885679646e-01 -3.429282605220245958e-03 2.376185749837136096e-01 -5.641082332784491671e-01 -2.376288920968582519e-01 -3.692991767857372043e-01 -5.641133095290127297e-01 -2.376185771032771898e-01 -5.641038092992793906e-01 2.376185585988818405e-01 5.641032273941072317e-01 -4.213611324345374887e-01 7.768861709396562842e-01 -2.376115064206769933e-01 -2.142353052615392217e-01 -2.934521705394875224e-01 -5.641038538235422228e-01 5.641040237391032885e-01 3.458219852458294715e-03 -5.640740560901121858e-01 5.641049108048529215e-01 5.641065405114502607e-01 5.641025352970444606e-01 -5.640971115525581503e-01 -5.641001484853088721e-01 -5.641028397729885846e-01 5.641076712153856310e-01 -5.641015713685355593e-01 -5.641045727473118498e-01 5.641097809764485937e-01 5.641045078190000117e-01 -7.769388423483065687e-01 -8.357403048039547810e-01 9.999970206309327647e-01 -5.641129013869418118e-01 -2.376143205881930953e-01 -5.641033593158573112e-01 2.376127972008643396e-01 5.641031307300903297e-01 5.641048900125589238e-01 -5.641040514987043508e-01 -2.012404205940284962e-01 1.373141874119210848e-01 2.376104386503928578e-01
-1.302364596399462615e-01 -1.000008758577385137e+00 4.758994932003691725e-01 -4.759108595183336732e-01 8.357212167162600958e-01 -9.999890449199549947e-01 1.488630213823065596e-01 -1.891254225334701167e-01 -9.999753276941585334e-01 -1.302545550905864491e-01 -9.999862893716326973e-01 1.302403118167303475e-01 1.302458841525390432e-01 9.999914150509620070e-01 -1.302356069615750456e-01 -9.999928463819284241e-01 9.999907167732949853e-01 9.999880359404474950e-01 -9.999872720515936564e-01 9.999928549060765892e-01 -9.999884217761347838e-01 4.231225474923042129e-01 9.999986619975756996e-01 -4.231087735032083019e-01 -9.999876443938998660e-01 -9.999858509095673753e-01 -9.999869326094456001e-01 -9.999869001667972546e-01 -9.999887200292796319e-01 -1.039472936713468632e-01 -1.302401546778380326e-01 9.999957372488963436e-01 1.302478874704186274e-01 4.879366017725471072e-01 9.999976224420308313e-01 1.302436721420560661e-01 9.999880210775944356e-01 -1.302436926751689150e-01 -9.999907264383633976e-01 3.140001832518478642e-01 -6.695363533998879291e-01 1.302404740896447033e-01 6.501265566686991182e-01 7.293403560650293382e-01 9.999876293248999293e-01 -9.999875741131377671e-01 1.039473182314843702e-01 9.999665816420891806e-01 -9.999879462034417799e-01 -9.999962635890096152e-01 -9.999861599038446514e-01 9.999836391595222640e-01 9.999808236485423496e-01 9.999850913986699785e-01 -9.999898916484829536e-01 9.999841148367091259e-01 9.999910490638825866e-01 -9.999963161264286970e-01 -9.999855273215544349e-01 6.695841835612171833e-01 7.283564536112578924e-01 -5.641129013869418118e-01 1.000028453641007120e+00 1.302418872602838784e-01 9.999866304063974587e-01 -1.302405194016501844e-01 -9.999842381422974213e-01 -9.999869889915926624e-01 9.999878865725431165e-01 -2.346312627499804182e-01 -2.995063710685690397e-02 -1.302405519731376637e-01
-9.999968051770974364e-01 -1.302574260090928193e-01 -3.938411314548843634e-01 3.938266566248254108e-01 -3.401657938637576289e-02 -1.302501128299486111e-01 -7.208783270539619314e-01 3.008121097428981261e-01 -1.302554956855674073e-01 -9.999696486415189378e-01 -1.302465054263077793e-01 9.999724390567660270e-01 9.999780535834282835e-01 1.302519091825923847e-01 -9.999792452909903595e-01 -1.302498393705647239e-01 1.302515548193475814e-01 1.302493848841512758e-01 -1.302610418732114694e-01 1.302506459989620780e-01 -1.302504088796517800e-01 -4.466216479825155794e-01 1.302547913713120731e-01 4.466290564911187255e-01 -1.302476436559850959e-01 -1.302460135202812563e-01 -1.302549619084104049e-01 -1.302507411555083872e-01 -1.302533248574723468e-01 7.657907289704846132e-01 -9.999918634348138324e-01 1.302529051287548978e-01 9.999705053875823646e-01 6.422874544926632234e-01 1.302605628109287095e-01 9.999806102991495305e-01 1.302519085744167915e-01 -9.999835471432462208e-01 -1.302457169857268726e-01 2.580169677950331364e-01 -4.606906244255618010e-01 9.999764939641071493e-01 -2.196097724450144228e-01 -1.404006812221946232e-01 1.302495471010712835e-01 -1.302488492261547337e-01 -7.657882253354877378e-01 1.302530843579612074e-01 -1.302501656351810755e-01 -1.302559029467238449e-01 -1.302478246191143552e-01 1.302407894453780912e-01 1.302516254258771766e-01 1.302472671565267637e-01 -1.302535381128827330e-01 1.302477323984667090e-01 1.302504519587724674e-01 -1.302570005994466706e-01 -1.302486708230654044e-01 4.606410590092887003e-01 4.018717862791673645e-01 -2.376143205881930953e-01 1.302418872602838784e-01 1.000013726664861435e+00 1.302524066693870053e-01 -9.999757959058795942e-01 -1.302470424802436300e-01 -1.302502067195242252e-01 1.302472189443543149e-01 6.351025945441008957e-01 -3.443490217578426549e-01 -9.999846495165561899e-01
-1.302467603576724919e-01 -9.999897553881448298e-01 4.758785885509781988e-01 -4.758903443385902876e-01 8.357042448538070101e-01 -9.999700403044334829e-01 1.488515004887437931e-01 -1.891138332134718048e-01 -9.999567110634779432e-01 -1.302649543314791103e-01 -9.999672515176064591e-01 1.302505779712719858e-01 1.302561144483287692e-01 9.999726165608175954e-01 -1.302461591336947777e-01 -9.999739531361868661e-01 9.999718331881107813e-01 9.999692198571782376e-01 -9.999682659620366953e-01 9.999738551107436590e-01 -9.999695287802751187e-01 4.231081293779526131e-01 9.999794088678779502e-01 -4.230942837514944377e-01 -9.999688053163625634e-01 -9.999669605696739350e-01 -9.999680316115083789e-01 -9.999682044913221768e-01 -9.999699067017925325e-01 -1.039315778111580268e-01 -1.302503098341012133e-01 9.999767664248537802e-01 1.302582240969302751e-01 4.879342998900684791e-01 9.999781428541821837e-01 1.302539484610209242e-01 9.999693474752395783e-01 -1.302538093054230461e-01 -9.999721250592173982e-01 3.139983599020765292e-01 -6.695285865358798771e-01 1.302509072488849395e-01 6.501100105827627429e-01 7.293200399962808111e-01 9.999687985945198143e-01 -9.999687913483673585e-01 1.039318166476410482e-01 9.999479121384756697e-01 -9.999692649573106440e-01 -9.999770398296321527e-01 -9.999674806715306286e-01 9.999647059194327614e-01 9.999617485127388905e-01 9.999663016787937453e-01 -9.999710539373970475e-01 9.999650629052603268e-01 9.999722997635184241e-01 -9.999768738405931945e-01 -9.999668688890029911e-01 6.695767392755012093e-01 7.283450485800992968e-01 -5.641033593158573112e-01 9.999866304063974587e-01 1.302524066693870053e-01 9.999942863682476091e-01 -1.302509463171730164e-01 -9.999653871630209689e-01 -9.999678837026457767e-01 9.999688377634233794e-01 -2.346159512431936767e-01 -2.995402545081599088e-02 -1.302508349684318445e-01
9.999835686471928442e-01 1.302559373988731728e-01 3.938422426902518092e-01 -3.938274284948087289e-01 3.401821202352594414e-02 1.302484189051351104e-01 7.208662664205495174e-01 -3.008137188723311040e-01 1.302537856051574350e-01 9.999563817065756366e-01 1.302451818663819538e-01 -9.999590730103709024e-01 -9.999647362108993187e-01 -1.302503830058059919e-01 9.999661238150717724e-01 1.302483958270396758e-01 -1.302499805508653408e-01 -1.302475672429082021e-01 1.302594324603458531e-01 -1.302493160520002136e-01 1.302486573475403753e-01 4.466233976854365184e-01 -1.302530354358658882e-01 -4.466303305162437898e-01 1.302458454093277651e-01 1.302448808573892780e-01 1.302535426741062707e-01 1.302493517291203329e-01 1.302516686522997846e-01 -7.657900716929781915e-01 9.999784982373796094e-01 -1.302512880431711262e-01 -9.999575013329504714e-01 -6.422862058895758564e-01 -1.302588578343246983e-01 -9.999671886444998492e-01 -1.302504097861430510e-01 9.999701860398516606e-01 1.302440061626557177e-01 -2.580154833685590621e-01 4.606881932310691319e-01 -9.999631590174103968e-01 2.196116735771182771e-01 1.404020091936056258e-01 -1.302480858676178244e-01 1.302472304810103620e-01 7.657877661312736395e-01 -1.302516566907138407e-01 1.302484939621930959e-01 1.302540752136485680e-01 1.302460851311294798e-01 -1.302390401583033985e-01 -1.302501244219372301e-01 -1.302460462569356159e-01 1.302522335005632248e-01 -1.302462489060607076e-01 -1.302489617333825456e-01 1.302556690497518876e-01 1.302469866266632859e-01 -4.606387259339672080e-01 -4.018701604535967475e-01 2.376127972008643396e-01 -1.302405194016501844e-01 -9.999757959058795942e-01 -1.302509463171730164e-01 9.999894756130852658e-01 1.302457820231978092e-01 1.302482182179278414e-01 -1.302458767475841162e-01 -6.351017671135352760e-01 3.443460531061338648e-01 9.999712196874408487e-01
1.302417284217384230e-01 9.999879372004463196e-01 -4.758862821688666367e-01 4.758979377808575384e-01 -8.357068670903813334e-01 9.999679263763860959e-01 -1.488498651729588118e-01 1.891157528465055304e-01 9.999542099374932880e-01 1.302596148607993443e-01 9.999654711682207653e-01 -1.302453779220074104e-01 -1.302509257078331428e-01 -9.999701180748103990e-01 1.302408022197446835e-01 9.999716338382966807e-01 -9.999693895270866939e-01 -9.999668713075402504e-01 9.999657945720519248e-01 -9.999716398309195231e-01 9.999671181244610407e-01 -4.231156290029005618e-01 -9.999778001247656700e-01 4.231018717629250747e-01 9.999664484613404181e-01 9.999649700150377019e-01 9.999656806953390875e-01 9.999658743698029983e-01 9.999677901963209825e-01 1.039402817282851221e-01 1.302450595689440271e-01 -9.999747158591874019e-01 -1.302530046280349907e-01 -4.879296868774365414e-01 -9.999767072675005419e-01 -1.302489024064664436e-01 -9.999667881874105824e-01 1.302485132473053808e-01 9.999696424991638688e-01 -3.139980426927110879e-01 6.695233484240797894e-01 -1.302456702325467397e-01 -6.501132741084655331e-01 -7.293189615604184217e-01 -9.999666261207162954e-01 9.999663898399644424e-01 -1.039403397307071264e-01 -9.999456697505836322e-01 9.999668341464474919e-01 9.999756498552281325e-01 9.999654161938990038e-01 -9.999622124164030401e-01 -9.999597669902491326e-01 -9.999641939211126873e-01 9.999690998277189768e-01 -9.999629462946715286e-01 -9.999698859052559285e-01 9.999750472911875798e-01 9.999642573156959369e-01 -6.695712769079561477e-01 -7.283404502589085894e-01 5.641031307300903297e-01 -9.999842381422974213e-01 -1.302470424802436300e-01 -9.999653871630209689e-01 1.302457820231978092e-01 9.999904340138270342e-01 9.999657700431335838e-01 -9.999668959426177839e-01 2.346140606724888000e-01 2.995159071697471240e-02 1.302454633647677773e-01
1.302444325379153722e-01 9.999903336300485224e-01 -4.758836654335173999e-01 4.758952542398750540e-01 -8.357062063627169746e-01 9.999705799169394949e-01 -1.488521727027825592e-01 1.891192868615105827e-01 9.999567795985925267e-01 1.302625780657768462e-01 9.999675546812394344e-01 -1.302482763705349600e-01 -1.302536909695394818e-01 -9.999730406930371629e-01 1.302437760532960120e-01 9.999742035722515299e-01 -9.999721171492175209e-01 -9.999694160373228113e-01 9.999685366427139011e-01 -9.999743422921096858e-01 9.999700131217649224e-01 -4.231101452085676562e-01 -9.999801948729766243e-01 4.230967143275461972e-01 9.999693148993882286e-01 9.999674033513326066e-01 9.999683455329280157e-01 9.999687907957947042e-01 9.999703865779009382e-01 1.039374510368550192e-01 1.302484411478433413e-01 -9.999772820535243190e-01 -1.302556239727336307e-01 -4.879345618233721926e-01 -9.999790937757448983e-01 -1.302518598094928870e-01 -9.999692307623823107e-01 1.302517126607350417e-01 9.999723985341080201e-01 -3.139966412247912064e-01 6.695266069408841725e-01 -1.302485767638714709e-01 -6.501105207199883163e-01 -7.293236644280075565e-01 -9.999686902263972277e-01 9.999693995079860231e-01 -1.039372120790916926e-01 -9.999483071083071772e-01 9.999692640918499409e-01 9.999777902941112684e-01 9.999681514655018866e-01 -9.999649119051646773e-01 -9.999618682442961148e-01 -9.999667761673247668e-01 9.999713020125486906e-01 -9.999655530618176691e-01 -9.999723501978791118e-01 9.999777418220391345e-01 9.999669513439938262e-01 -6.695744305534199192e-01 -7.283453566530715406e-01 5.641048900125589238e-01 -9.999869889915926624e-01 -1.302502067195242252e-01 -9.999678837026457767e-01 1.302482182179278414e-01 9.999657700431335838e-01 9.999951144747759590e-01 -9.999691136858076534e-01 2.346177855011428726e-01 2.994995581075126853e-02 1.302484320306512289e-01
-1.302418130442657696e-01 -9.999911949368014419e-01 4.758858304402132644e-01 -4.758972534077927641e-01 8.357067386636354289e-01 -9.999712556060031954e-01 1.488554130265834219e-01 -1.891175142118238506e-01 -9.999577520603369907e-01 -1.302597183736363406e-01 -9.999689676056855436e-01 1.302457371904133243e-01 1.302510749442711557e-01 9.999737506771123607e-01 -1.302408269695120302e-01 -9.999755028059688078e-01 9.999731393555395531e-01 9.999705446433205802e-01 -9.999693062521765041e-01 9.999752142071819394e-01 -9.999706324914612310e-01 4.231103501712802917e-01 9.999808516546622172e-01 -4.230969681822206452e-01 -9.999700233965357343e-01 -9.999685288746215095e-01 -9.999694102262595141e-01 -9.999695093841131088e-01 -9.999714761427644927e-01 -1.039387517731676230e-01 -1.302454086032446279e-01 9.999783121757862547e-01 1.302531448034784101e-01 4.879314651190926333e-01 9.999796280408151938e-01 1.302488649875220283e-01 9.999706949592158667e-01 -1.302489221699160982e-01 -9.999733592436155227e-01 3.139969417485933278e-01 -6.695265048901641869e-01 1.302458276046750962e-01 6.501137740996766334e-01 7.293234832886232866e-01 9.999698501828215846e-01 -9.999697235838023168e-01 1.039387134642029836e-01 9.999491369427158105e-01 -9.999705336558437629e-01 -9.999784775007677373e-01 -9.999689211677597056e-01 9.999659090345450752e-01 9.999631908598627383e-01 9.999676017453835719e-01 -9.999721617043715316e-01 9.999664635501281928e-01 9.999733538243887887e-01 -9.999783592685820288e-01 -9.999681029855215231e-01 6.695743589575359200e-01 7.283445839943419875e-01 -5.641040514987043508e-01 9.999878865725431165e-01 1.302472189443543149e-01 9.999688377634233794e-01 -1.302458767475841162e-01 -9.999668959426177839e-01 -9.999691136858076534e-01 9.999970101369115572e-01 -2.346198834086759832e-01 -2.995270269735222576e-02 -1.302457387100180997e-01
-6.351065777098752196e-01 2.346214549817716433e-01 -7.587081345752744177e-01 7.586970610319279107e-01 -7.035747776572115475e-02 2.346186856632628548e-01 -3.560020523466443376e-01 1.683228837568795655e-01 2.346116530438397407e-01 -6.350880914563655777e-01 2.346194717612334890e-01 6.351000416712536678e-01 6.350974582793639245e-01 -2.346197067459603880e-01 -6.350945809245760465e-01 2.346204400241620747e-01 -2.346187873387139966e-01 -2.346212096569128547e-01 2.346110080589847435e-01 -2.346183692449186342e-01 2.346191110641484279e-01 -3.841104806577010367e-01 -2.346188359317025462e-01 3.840980948085767621e-01 2.346200139390579864e-01 2.346219325234070729e-01 2.346144997264157928e-01 2.346178428494641865e-01 2.346157098611871550e-01 5.994433922914355062e-01 -6.350951656553696090e-01 -2.346196824944614678e-01 6.350922667760066087e-01 2.774225404022401809e-01 -2.346138510936972010e-01 6.351012855845921123e-01 -2.346164255522377173e-01 -6.350996763124223676e-01 2.346225318534126691e-01 -1.068401155495174309e-01 -9.581756412652334132e-02 6.350992043610358406e-01 -5.844647480467537459e-01 -4.710100484595701187e-01 -2.346201070400845412e-01 2.346204736113533251e-01 -5.994201389313783546e-01 -2.346107227784722804e-01 2.346170915077470109e-01 2.346215652967799103e-01 2.346211408711273705e-01 -2.346232411964247477e-01 -2.346149717797563483e-01 -2.346208968127483641e-01 2.346158952284663757e-01 -2.346185229916719350e-01 -2.346223429494034285e-01 2.346179403707240874e-01 2.346147854698430735e-01 9.578505748539736797e-02 3.700680628616356133e-02 -2.012404205940284962e-01 -2.346312627499804182e-01 6.351025945441008957e-01 -2.346159512431936767e-01 -6.351017671135352760e-01 2.346140606724888000e-01 2.346177855011428726e-01 -2.346198834086759832e-01 1.000012806667281984e+00 -8.089788154759720851e-02 -6.351029251267850118e-01
3.443555906188919824e-01 2.995470964620880819e-02 -6.404289937135970723e-02 6.406163604689744939e-02 1.343126492655996040e-01 2.995297028403664033e-02 6.234762085763206896e-01 -7.809242994262319826e-01 2.995438544830699226e-02 3.443641242167286842e-01 2.995199098265015347e-02 -3.443491534465415449e-01 -3.443572268549485171e-01 -2.995446991583764623e-02 3.443480443690943860e-01 2.995130349170775641e-02 -2.995770064119332096e-02 -2.995213652977373950e-02 2.995229233494499724e-02 -2.995472007906154963e-02 2.995623695532611402e-02 -1.661421612878817566e-01 -2.995126299482075982e-02 1.661558442358414545e-01 2.995622412209223220e-02 2.994973285782226782e-02 2.995408007015422716e-02 2.995332971992973464e-02 2.995850777099208148e-02 -1.101684119781851517e-01 3.443544637716263179e-01 -2.995324459774198825e-02 -3.443604042020905198e-01 -1.049119231494169691e-01 -2.995309507076055963e-02 -3.443564530354570330e-01 -2.995724284484506741e-02 3.443519917150967835e-01 2.995062618421536968e-02 -7.159208519219111277e-01 3.604345199114584730e-01 -3.443460702180297650e-01 -3.137749194196597924e-01 2.406790516085618170e-01 -2.996192753475040646e-02 2.995573460016886028e-02 1.101929211730104663e-01 -2.995069601180393518e-02 2.995461029765612154e-02 2.995591861283284155e-02 2.995147101869084783e-02 -2.994819725263891605e-02 -2.995322477728397034e-02 -2.995216053428882350e-02 2.995662345323616901e-02 -2.995099888875457292e-02 -2.995487643348541951e-02 2.995783856803080000e-02 2.995554976767890801e-02 -3.603487236666571558e-01 -3.015792787087773208e-01 1.373141874119210848e-01 -2.995063710685690397e-02 -3.443490217578426549e-01 -2.995402545081599088e-02 3.443460531061338648e-01 2.995159071697471240e-02 2.994995581075126853e-02 -2.995270269735222576e-02 -8.089788154759720851e-02 1.000010290126339463e+00 3.443461834185918558e-01
9.999923579503928739e-01 1.302559826374497520e-01 3.938416566273341690e-01 -3.938272654148496366e-01 3.401867835440024190e-02 1.302482789844847666e-01 7.208744291805908588e-01 -3.008111078042759456e-01 1.302538718312954980e-01 9.999655446504296386e-01 1.302448690098123030e-01 -9.999678208510482946e-01 -9.999737242479870281e-01 -1.302506197835646140e-01 9.999752562976282899e-01 1.302486598512974658e-01 -1.302500961399538915e-01 -1.302477328695381964e-01 1.302596285612157845e-01 -1.302490658430189019e-01 1.302486150136298593e-01 4.466240426650843198e-01 -1.302528694593076131e-01 -4.466316622695529759e-01 1.302457880529601375e-01 1.302448864999883604e-01 1.302533659539631683e-01 1.302494170962182063e-01 1.302517341231170522e-01 -7.657905423477568974e-01 9.999875526273287463e-01 -1.302512970475682985e-01 -9.999662430615600117e-01 -6.422860606335814015e-01 -1.302586016122347090e-01 -9.999764835310913647e-01 -1.302505917575969285e-01 9.999791120550952650e-01 1.302443138125999877e-01 -2.580139438851926093e-01 4.606869634846104122e-01 -9.999721700758236187e-01 2.196141617307677540e-01 1.404015515572151762e-01 -1.302478707989543627e-01 1.302469822448853731e-01 7.657886993469426029e-01 -1.302515841428711907e-01 1.302483893415160021e-01 1.302543437878974919e-01 1.302460047512598584e-01 -1.302393975861827202e-01 -1.302503428046664080e-01 -1.302455578943078063e-01 1.302519483471774320e-01 -1.302463035349836484e-01 -1.302491588630659558e-01 1.302553371366924617e-01 1.302471071751049592e-01 -4.606374939900392262e-01 -4.018682142635515153e-01 2.376104386503928578e-01 -1.302405519731376637e-01 -9.999846495165561899e-01 -1.302508349684318445e-01 9.999712196874408487e-01 1.302454633647677773e-01 1.302484320306512289e-01 -1.302457387100180997e-01 -6.351029251267850118e-01 3.443461834185918558e-01 1.000006056870539783e+00

